Control Occupation Kernel Regression for Nonlinear Control-Affine Systems

This manuscript presents an algorithm for obtaining an approximation of a nonlinear high order control affine dynamical system. Controlled trajectories of the system are leveraged as the central unit of information via embedding them in vector-valued reproducing kernel Hilbert space (vvRKHS). The trajectories are embedded as the so-called higher order control occupation kernels which represent an operator on the vvRKHS corresponding to iterated integration after multiplication by a given controller. The solution to the system identification problem is then the unique solution of an infinite dimensional regularized regression problem. The representer theorem is then used to express the solution as finite linear combination of these occupation kernels, which converts an infinite dimensional optimization problem to a finite dimensional optimization problem. The vector valued structure of the Hilbert space allows for simultaneous approximation of the drift and control effectiveness components of the control affine system. Several experiments are performed to demonstrate the effectiveness of the developed approach.

==> data/Duffing_COKR_f.dat <==
  -3.0000000e+00   2.4000000e+01   2.3672945e+01   3.2705481e-01
  -2.9000000e+00   2.1489000e+01   2.1053756e+01   4.3524412e-01
  -2.8000000e+00   1.9152000e+01   1.8646260e+01   5.0574024e-01
  -2.7000000e+00   1.6983000e+01   1.6437819e+01   5.4518115e-01
  -2.6000000e+00   1.4976000e+01   1.4416561e+01   5.5943854e-01
  -2.5000000e+00   1.3125000e+01   1.2571319e+01   5.5368059e-01
  -2.4000000e+00   1.1424000e+01   1.0891570e+01   5.3243050e-01
  -2.3000000e+00   9.8670000e+00   9.3673789e+00   4.9962111e-01
  -2.2000000e+00   8.4480000e+00   7.9893542e+00   4.5864578e-01
  -2.1000000e+00   7.1610000e+00   6.7485942e+00   4.1240582e-01
  -2.0000000e+00   6.0000000e+00   5.6366452e+00   3.6335479e-01
  -1.9000000e+00   4.9590000e+00   4.6454602e+00   3.1353976e-01
  -1.8000000e+00   4.0320000e+00   3.7673601e+00   2.6463985e-01
  -1.7000000e+00   3.2130000e+00   2.9949978e+00   2.1800219e-01
  -1.6000000e+00   2.4960000e+00   2.3213245e+00   1.7467546e-01
  -1.5000000e+00   1.8750000e+00   1.7395588e+00   1.3544121e-01
  -1.4000000e+00   1.3440000e+00   1.2431569e+00   1.0084314e-01
  -1.3000000e+00   8.9700000e-01   8.2578561e-01   7.1214390e-02
  -1.2000000e+00   5.2800000e-01   4.8129696e-01   4.6703043e-02
  -1.1000000e+00   2.3100000e-01   2.0370403e-01   2.7295970e-02
  -1.0000000e+00   0.0000000e+00  -1.2841063e-02   1.2841063e-02
  -9.0000000e-01  -1.7100000e-01  -1.7406801e-01   3.0680117e-03
  -8.0000000e-01  -2.8800000e-01  -2.8560770e-01   2.3923040e-03
  -7.0000000e-01  -3.5700000e-01  -3.5301028e-01   3.9897182e-03
  -6.0000000e-01  -3.8400000e-01  -3.8176209e-01   2.2379055e-03
  -5.0000000e-01  -3.7500000e-01  -3.7730134e-01   2.3013410e-03
  -4.0000000e-01  -3.3600000e-01  -3.4503274e-01   9.0327394e-03
  -3.0000000e-01  -2.7300000e-01  -2.9034111e-01   1.7341112e-02
  -2.0000000e-01  -1.9200000e-01  -2.1860399e-01   2.6603989e-02
  -1.0000000e-01  -9.9000000e-02  -1.3520326e-01   3.6203262e-02
   0.0000000e+00   0.0000000e+00  -4.5535928e-02   4.5535928e-02
   1.0000000e-01   9.9000000e-02   4.4976061e-02   5.4023939e-02
   2.0000000e-01   1.9200000e-01   1.3087680e-01   6.1123199e-02
   3.0000000e-01   2.7300000e-01   2.0666830e-01   6.6331705e-02
   4.0000000e-01   3.3600000e-01   2.6680314e-01   6.9196856e-02
   5.0000000e-01   3.7500000e-01   3.0567807e-01   6.9321929e-02
   6.0000000e-01   3.8400000e-01   3.1762828e-01   6.6371717e-02
   7.0000000e-01   3.5700000e-01   2.9692267e-01   6.0077330e-02
   8.0000000e-01   2.8800000e-01   2.3775986e-01   5.0240141e-02
   9.0000000e-01   1.7100000e-01   1.3426515e-01   3.6734854e-02
   1.0000000e+00   0.0000000e+00  -1.9511671e-02   1.9511671e-02
   1.1000000e+00  -2.3100000e-01  -2.2959753e-01   1.4024651e-03
   1.2000000e+00  -5.2800000e-01  -5.0209639e-01   2.5903611e-02
   1.3000000e+00  -8.9700000e-01  -8.4318843e-01   5.3811570e-02
   1.4000000e+00  -1.3440000e+00  -1.2591283e+00   8.4871716e-02
   1.5000000e+00  -1.8750000e+00  -1.7562421e+00   1.1875794e-01
   1.6000000e+00  -2.4960000e+00  -2.3409232e+00   1.5507678e-01
   1.7000000e+00  -3.2130000e+00  -3.0196271e+00   1.9337286e-01
   1.8000000e+00  -4.0320000e+00  -3.7988643e+00   2.3313565e-01
   1.9000000e+00  -4.9590000e+00  -4.6851923e+00   2.7380766e-01
   2.0000000e+00  -6.0000000e+00  -5.6852058e+00   3.1479421e-01
   2.1000000e+00  -7.1610000e+00  -6.8055252e+00   3.5547485e-01
   2.2000000e+00  -8.4480000e+00  -8.0527835e+00   3.9521653e-01
   2.3000000e+00  -9.8670000e+00  -9.4336113e+00   4.3338873e-01
   2.4000000e+00  -1.1424000e+01  -1.0954619e+01   4.6938057e-01
   2.5000000e+00  -1.3125000e+01  -1.2622380e+01   5.0262018e-01
   2.6000000e+00  -1.4976000e+01  -1.4443404e+01   5.3259642e-01
   2.7000000e+00  -1.6983000e+01  -1.6424117e+01   5.5888316e-01
   2.8000000e+00  -1.9152000e+01  -1.8570834e+01   5.8116626e-01
   2.9000000e+00  -2.1489000e+01  -2.0889726e+01   5.9927360e-01
   3.0000000e+00  -2.4000000e+01  -2.3386792e+01   6.1320818e-01


==> data/Duffing_COKR_f_g_tilde_changing_lambda_noise_in_signal.dat <==
   1.0000000e-13   1.7115884e+00   1.5113945e+00   2.5136759e-01
   1.0000000e-12   1.6488032e+00   7.1969791e-01   2.5136759e-01
   1.0000000e-11   1.7723120e-01   2.8743663e-01   2.5136759e-01
   1.0000000e-10   2.3329951e-01   1.4727752e-01   2.5136759e-01
   1.0000000e-09   2.6488677e-01   1.6883167e-01   2.5136759e-01
   1.0000000e-08   2.7010616e-01   2.3053958e-01   2.5136759e-01
   1.0000000e-07   2.6501584e-01   1.2703757e-01   2.5136759e-01
   1.0000000e-06   2.1743797e-01   1.1371721e-01   2.5136759e-01
   1.0000000e-05   2.7174988e-01   9.5054863e-02   2.5136759e-01
   1.0000000e-04   2.4746597e-01   1.4738144e-01   2.5136759e-01
   1.0000000e-03   2.3130227e-01   1.0929360e-01   2.5136759e-01
   1.0000000e-02   3.2247177e-01   1.5434588e-01   2.5136759e-01
   1.0000000e-01   8.5671655e-01   2.9783963e-01   2.5136759e-01
   1.0000000e+00   2.3646655e+00   3.5498884e-01   2.5136759e-01
   1.0000000e+01   3.5506807e+00   7.5335235e-01   2.5136759e-01
   1.0000000e+02   5.0853609e+00   1.7938613e+00   2.5136759e-01
   1.0000000e+03   5.6503941e+00   1.9844566e+00   2.5136759e-01
   1.0000000e+04   5.7192270e+00   1.9963898e+00   2.5136759e-01
   1.0000000e+05   5.7262692e+00   1.9998786e+00   2.5136759e-01
   1.0000000e+06   5.7269707e+00   1.9999784e+00   2.5136759e-01
   1.0000000e+07   5.7270414e+00   1.9999969e+00   2.5136759e-01


==> data/Duffing_COKR_g.dat <==
  -3.0000000e+00   1.8588800e+00   2.0735261e+00   2.1464606e-01
  -2.9000000e+00   1.7607507e+00   1.8915020e+00   1.3075132e-01
  -2.8000000e+00   1.6650118e+00   1.7262068e+00   6.1194933e-02
  -2.7000000e+00   1.5726201e+00   1.5772800e+00   4.6598915e-03
  -2.6000000e+00   1.4844986e+00   1.4443305e+00   4.0168165e-02
  -2.5000000e+00   1.4015279e+00   1.3269385e+00   7.4589374e-02
  -2.4000000e+00   1.3245368e+00   1.2246582e+00   9.9878601e-02
  -2.3000000e+00   1.2542948e+00   1.1370198e+00   1.1727500e-01
  -2.2000000e+00   1.1915036e+00   1.0635313e+00   1.2797228e-01
  -2.1000000e+00   1.1367906e+00   1.0036809e+00   1.3310972e-01
  -2.0000000e+00   1.0907026e+00   9.5693849e-01   1.3376408e-01
  -1.9000000e+00   1.0536999e+00   9.2275757e-01   1.3094234e-01
  -1.8000000e+00   1.0261524e+00   9.0057692e-01   1.2557544e-01
  -1.7000000e+00   1.0083352e+00   8.8982216e-01   1.1851303e-01
  -1.6000000e+00   1.0004264e+00   8.8990721e-01   1.1051919e-01
  -1.5000000e+00   1.0025050e+00   9.0023574e-01   1.0226927e-01
  -1.4000000e+00   1.0145503e+00   9.2020245e-01   9.4347815e-02
  -1.3000000e+00   1.0364418e+00   9.4919434e-01   8.7247473e-02
  -1.2000000e+00   1.0679609e+00   9.8659182e-01   8.1369096e-02
  -1.1000000e+00   1.1087926e+00   1.0317698e+00   7.7022836e-02
  -1.0000000e+00   1.1585290e+00   1.0840987e+00   7.4430295e-02
  -9.0000000e-01   1.2166731e+00   1.1429454e+00   7.3727687e-02
  -8.0000000e-01   1.2826439e+00   1.2076740e+00   7.4969955e-02
  -7.0000000e-01   1.3557823e+00   1.2776465e+00   7.8135813e-02
  -6.0000000e-01   1.4353575e+00   1.3522239e+00   8.3133628e-02
  -5.0000000e-01   1.5205745e+00   1.4307664e+00   8.9808096e-02
  -4.0000000e-01   1.6105817e+00   1.5126340e+00   9.7947634e-02
  -3.0000000e-01   1.7044798e+00   1.5971874e+00   1.0729240e-01
  -2.0000000e-01   1.8013307e+00   1.6837878e+00   1.1754285e-01
  -1.0000000e-01   1.9001666e+00   1.7717978e+00   1.2836880e-01
   0.0000000e+00   2.0000000e+00   1.8605812e+00   1.3941877e-01
   1.0000000e-01   2.0998334e+00   1.9495038e+00   1.5032967e-01
   2.0000000e-01   2.1986693e+00   2.0379327e+00   1.6073661e-01
   3.0000000e-01   2.2955202e+00   2.1252374e+00   1.7028283e-01
   4.0000000e-01   2.3894183e+00   2.2107888e+00   1.7862953e-01
   5.0000000e-01   2.4794255e+00   2.2939599e+00   1.8546560e-01
   6.0000000e-01   2.5646425e+00   2.3741253e+00   1.9051720e-01
   7.0000000e-01   2.6442177e+00   2.4506608e+00   1.9355691e-01
   8.0000000e-01   2.7173561e+00   2.5229435e+00   1.9441255e-01
   9.0000000e-01   2.7833269e+00   2.5903514e+00   1.9297550e-01
   1.0000000e+00   2.8414710e+00   2.6522625e+00   1.8920846e-01
   1.1000000e+00   2.8912074e+00   2.7080548e+00   1.8315258e-01
   1.2000000e+00   2.9320391e+00   2.7571052e+00   1.7493389e-01
   1.3000000e+00   2.9635582e+00   2.7987892e+00   1.6476896e-01
   1.4000000e+00   2.9854497e+00   2.8324799e+00   1.5296982e-01
   1.5000000e+00   2.9974950e+00   2.8575470e+00   1.3994802e-01
   1.6000000e+00   2.9995736e+00   2.8733558e+00   1.2621778e-01
   1.7000000e+00   2.9916648e+00   2.8792664e+00   1.1239837e-01
   1.8000000e+00   2.9738476e+00   2.8746321e+00   9.9215523e-02
   1.9000000e+00   2.9463001e+00   2.8587981e+00   8.7502018e-02
   2.0000000e+00   2.9092974e+00   2.8311001e+00   7.8197355e-02
   2.1000000e+00   2.8632094e+00   2.7908627e+00   7.2346633e-02
   2.2000000e+00   2.8084964e+00   2.7373978e+00   7.1098605e-02
   2.3000000e+00   2.7457052e+00   2.6700022e+00   7.5702970e-02
   2.4000000e+00   2.6754632e+00   2.5879562e+00   8.7506964e-02
   2.5000000e+00   2.5984721e+00   2.4905208e+00   1.0795130e-01
   2.6000000e+00   2.5155014e+00   2.3769358e+00   1.3856557e-01
   2.7000000e+00   2.4273799e+00   2.2464168e+00   1.8096309e-01
   2.8000000e+00   2.3349882e+00   2.0981528e+00   2.3683540e-01
   2.9000000e+00   2.2392493e+00   1.9313029e+00   3.0794643e-01
   3.0000000e+00   2.1411200e+00   1.7449935e+00   3.9612650e-01


==> data/Duffing_shaded_COKR_f.dat <==
  -3.0000000e+00   2.4000000e+01   2.4223349e+01   2.3776651e+01
  -2.9000000e+00   2.1489000e+01   2.1662796e+01   2.1315204e+01
  -2.8000000e+00   1.9152000e+01   1.9290098e+01   1.9013902e+01
  -2.7000000e+00   1.6983000e+01   1.7096893e+01   1.6869107e+01
  -2.6000000e+00   1.4976000e+01   1.5074433e+01   1.4877567e+01
  -2.5000000e+00   1.3125000e+01   1.3213775e+01   1.3036225e+01
  -2.4000000e+00   1.1424000e+01   1.1506333e+01   1.1341667e+01
  -2.3000000e+00   9.8670000e+00   9.9443092e+00   9.7896908e+00
  -2.2000000e+00   8.4480000e+00   8.5207230e+00   8.3752770e+00
  -2.1000000e+00   7.1610000e+00   7.2291936e+00   7.0928064e+00
  -2.0000000e+00   6.0000000e+00   6.0637057e+00   5.9362943e+00
  -1.9000000e+00   4.9590000e+00   5.0184331e+00   4.8995669e+00
  -1.8000000e+00   4.0320000e+00   4.0876195e+00   3.9763805e+00
  -1.7000000e+00   3.2130000e+00   3.2654942e+00   3.1605058e+00
  -1.6000000e+00   2.4960000e+00   2.5462079e+00   2.4457921e+00
  -1.5000000e+00   1.8750000e+00   1.9237933e+00   1.8262067e+00
  -1.4000000e+00   1.3440000e+00   1.3921593e+00   1.2958407e+00
  -1.3000000e+00   8.9700000e-01   9.4512326e-01   8.4887674e-01
  -1.2000000e+00   5.2800000e-01   5.7646280e-01   4.7953720e-01
  -1.1000000e+00   2.3100000e-01   2.7996525e-01   1.8203475e-01
  -1.0000000e+00   0.0000000e+00   4.9458690e-02  -4.9458690e-02
  -9.0000000e-01  -1.7100000e-01  -1.2117515e-01  -2.2082485e-01
  -8.0000000e-01  -2.8800000e-01  -2.3800066e-01  -3.3799934e-01
  -7.0000000e-01  -3.5700000e-01  -3.0703452e-01  -4.0696548e-01
  -6.0000000e-01  -3.8400000e-01  -3.3425437e-01  -4.3374563e-01
  -5.0000000e-01  -3.7500000e-01  -3.2560857e-01  -4.2439143e-01
  -4.0000000e-01  -3.3600000e-01  -2.8702643e-01  -3.8497357e-01
  -3.0000000e-01  -2.7300000e-01  -2.2442911e-01  -3.2157089e-01
  -2.0000000e-01  -1.9200000e-01  -1.4374097e-01  -2.4025903e-01
  -1.0000000e-01  -9.9000000e-02  -5.0900746e-02  -1.4709925e-01
   0.0000000e+00   0.0000000e+00   4.8129004e-02  -4.8129004e-02
   1.0000000e-01   9.9000000e-02   1.4735588e-01   5.0644118e-02
   2.0000000e-01   1.9200000e-01   2.4075648e-01   1.4324352e-01
   3.0000000e-01   2.7300000e-01   3.2228028e-01   2.2371972e-01
   4.0000000e-01   3.3600000e-01   3.8585763e-01   2.8614237e-01
   5.0000000e-01   3.7500000e-01   4.2540994e-01   3.2459006e-01
   6.0000000e-01   3.8400000e-01   4.3486053e-01   3.3313947e-01
   7.0000000e-01   3.5700000e-01   4.0814502e-01   3.0585498e-01
   8.0000000e-01   2.8800000e-01   3.3922081e-01   2.3677919e-01
   9.0000000e-01   1.7100000e-01   2.2207595e-01   1.1992405e-01
   1.0000000e+00   0.0000000e+00   5.0737203e-02  -5.0737203e-02
   1.1000000e+00  -2.3100000e-01  -1.8072314e-01  -2.8127686e-01
   1.2000000e+00  -5.2800000e-01  -4.7818343e-01  -5.7781657e-01
   1.3000000e+00  -8.9700000e-01  -8.4747554e-01  -9.4652446e-01
   1.4000000e+00  -1.3440000e+00  -1.2943996e+00  -1.3936004e+00
   1.5000000e+00  -1.8750000e+00  -1.8247550e+00  -1.9252450e+00
   1.6000000e+00  -2.4960000e+00  -2.4443848e+00  -2.5476152e+00
   1.7000000e+00  -3.2130000e+00  -3.1592207e+00  -3.2667793e+00
   1.8000000e+00  -4.0320000e+00  -3.9753076e+00  -4.0886924e+00
   1.9000000e+00  -4.9590000e+00  -4.8987965e+00  -5.0192035e+00
   2.0000000e+00  -6.0000000e+00  -5.9359050e+00  -6.0640950e+00
   2.1000000e+00  -7.1610000e+00  -7.0928552e+00  -7.2291448e+00
   2.2000000e+00  -8.4480000e+00  -8.3757876e+00  -8.5202124e+00
   2.3000000e+00  -9.8670000e+00  -9.7906363e+00  -9.9433637e+00
   2.4000000e+00  -1.1424000e+01  -1.1342947e+01  -1.1505053e+01
   2.5000000e+00  -1.3125000e+01  -1.3037642e+01  -1.3212358e+01
   2.6000000e+00  -1.4976000e+01  -1.4878834e+01  -1.5073166e+01
   2.7000000e+00  -1.6983000e+01  -1.6869927e+01  -1.7096073e+01
   2.8000000e+00  -1.9152000e+01  -1.9014095e+01  -1.9289905e+01
   2.9000000e+00  -2.1489000e+01  -2.1314797e+01  -2.1663203e+01
   3.0000000e+00  -2.4000000e+01  -2.3775864e+01  -2.4224136e+01


==> data/Duffing_shaded_COKR_g.dat <==
  -3.0000000e+00   1.8588800e+00   2.2406126e+00   1.4771474e+00
  -2.9000000e+00   1.7607507e+00   2.0667231e+00   1.4547782e+00
  -2.8000000e+00   1.6650118e+00   1.9124618e+00   1.4175619e+00
  -2.7000000e+00   1.5726201e+00   1.7763908e+00   1.3688494e+00
  -2.6000000e+00   1.4844986e+00   1.6569186e+00   1.3120786e+00
  -2.5000000e+00   1.4015279e+00   1.5522151e+00   1.2508406e+00
  -2.4000000e+00   1.3245368e+00   1.4603582e+00   1.1887154e+00
  -2.3000000e+00   1.2542948e+00   1.3796648e+00   1.1289248e+00
  -2.2000000e+00   1.1915036e+00   1.3089727e+00   1.0740344e+00
  -2.1000000e+00   1.1367906e+00   1.2477097e+00   1.0258715e+00
  -2.0000000e+00   1.0907026e+00   1.1957829e+00   9.8562224e-01
  -1.9000000e+00   1.0536999e+00   1.1534043e+00   9.5399552e-01
  -1.8000000e+00   1.0261524e+00   1.1209286e+00   9.3137616e-01
  -1.7000000e+00   1.0083352e+00   1.0987274e+00   9.1794296e-01
  -1.6000000e+00   1.0004264e+00   1.0870997e+00   9.1375310e-01
  -1.5000000e+00   1.0025050e+00   1.0862112e+00   9.1879880e-01
  -1.4000000e+00   1.0145503e+00   1.0960614e+00   9.3303910e-01
  -1.3000000e+00   1.0364418e+00   1.1164753e+00   9.5640830e-01
  -1.2000000e+00   1.0679609e+00   1.1471173e+00   9.8880457e-01
  -1.1000000e+00   1.1087926e+00   1.1875189e+00   1.0300664e+00
  -1.0000000e+00   1.1585290e+00   1.2371115e+00   1.0799466e+00
  -9.0000000e-01   1.2166731e+00   1.2952537e+00   1.1380925e+00
  -8.0000000e-01   1.2826439e+00   1.3612525e+00   1.2040353e+00
  -7.0000000e-01   1.3557823e+00   1.4343760e+00   1.2771886e+00
  -6.0000000e-01   1.4353575e+00   1.5138596e+00   1.3568555e+00
  -5.0000000e-01   1.5205745e+00   1.5989093e+00   1.4422397e+00
  -4.0000000e-01   1.6105817e+00   1.6887020e+00   1.5324613e+00
  -3.0000000e-01   1.7044798e+00   1.7823850e+00   1.6265746e+00
  -2.0000000e-01   1.8013307e+00   1.8790752e+00   1.7235862e+00
  -1.0000000e-01   1.9001666e+00   1.9778585e+00   1.8224747e+00
   0.0000000e+00   2.0000000e+00   2.0777912e+00   1.9222088e+00
   1.0000000e-01   2.0998334e+00   2.1779030e+00   2.0217638e+00
   2.0000000e-01   2.1986693e+00   2.2772040e+00   2.1201347e+00
   3.0000000e-01   2.2955202e+00   2.3746941e+00   2.2163464e+00
   4.0000000e-01   2.3894183e+00   2.4693769e+00   2.3094598e+00
   5.0000000e-01   2.4794255e+00   2.5602755e+00   2.3985756e+00
   6.0000000e-01   2.5646425e+00   2.6464494e+00   2.4828356e+00
   7.0000000e-01   2.6442177e+00   2.7270115e+00   2.5614239e+00
   8.0000000e-01   2.7173561e+00   2.8011441e+00   2.6335681e+00
   9.0000000e-01   2.7833269e+00   2.8681119e+00   2.6985419e+00
   1.0000000e+00   2.8414710e+00   2.9272723e+00   2.7556697e+00
   1.1000000e+00   2.8912074e+00   2.9780813e+00   2.8043334e+00
   1.2000000e+00   2.9320391e+00   3.0200949e+00   2.8439832e+00
   1.3000000e+00   2.9635582e+00   3.0529659e+00   2.8741505e+00
   1.4000000e+00   2.9854497e+00   3.0764360e+00   2.8944634e+00
   1.5000000e+00   2.9974950e+00   3.0903267e+00   2.9046633e+00
   1.6000000e+00   2.9995736e+00   3.0945310e+00   2.9046162e+00
   1.7000000e+00   2.9916648e+00   3.0890118e+00   2.8943178e+00
   1.8000000e+00   2.9738476e+00   3.0738123e+00   2.8738829e+00
   1.9000000e+00   2.9463001e+00   3.0490855e+00   2.8435147e+00
   2.0000000e+00   2.9092974e+00   3.0151506e+00   2.8034443e+00
   2.1000000e+00   2.8632094e+00   2.9725861e+00   2.7538326e+00
   2.2000000e+00   2.8084964e+00   2.9223656e+00   2.6946272e+00
   2.3000000e+00   2.7457052e+00   2.8660241e+00   2.6253863e+00
   2.4000000e+00   2.6754632e+00   2.8057920e+00   2.5451344e+00
   2.5000000e+00   2.5984721e+00   2.7445712e+00   2.4523731e+00
   2.6000000e+00   2.5155014e+00   2.6856657e+00   2.3453370e+00
   2.7000000e+00   2.4273799e+00   2.6323952e+00   2.2223646e+00
   2.8000000e+00   2.3349882e+00   2.5878780e+00   2.0820983e+00
   2.9000000e+00   2.2392493e+00   2.5550915e+00   1.9234072e+00
   3.0000000e+00   2.1411200e+00   2.5370602e+00   1.7451799e+00


==> data/Duffing_shaded_SINDYc_f.dat <==
  -3.0000000e+00   2.4000000e+01   2.6729226e+01   2.1270774e+01
  -2.9000000e+00   2.1489000e+01   2.3926626e+01   1.9051374e+01
  -2.8000000e+00   1.9152000e+01   2.1324944e+01   1.6979056e+01
  -2.7000000e+00   1.6983000e+01   1.8915945e+01   1.5050055e+01
  -2.6000000e+00   1.4976000e+01   1.6691551e+01   1.3260449e+01
  -2.5000000e+00   1.3125000e+01   1.4643838e+01   1.1606162e+01
  -2.4000000e+00   1.1424000e+01   1.2765035e+01   1.0082965e+01
  -2.3000000e+00   9.8670000e+00   1.1047519e+01   8.6864815e+00
  -2.2000000e+00   8.4480000e+00   9.4838049e+00   7.4121951e+00
  -2.1000000e+00   7.1610000e+00   8.0665448e+00   6.2554552e+00
  -2.0000000e+00   6.0000000e+00   6.7885128e+00   5.2114872e+00
  -1.9000000e+00   4.9590000e+00   5.6425976e+00   4.2754024e+00
  -1.8000000e+00   4.0320000e+00   4.6217901e+00   3.4422099e+00
  -1.7000000e+00   3.2130000e+00   3.7191716e+00   2.7068284e+00
  -1.6000000e+00   2.4960000e+00   2.9279014e+00   2.0640986e+00
  -1.5000000e+00   1.8750000e+00   2.2412054e+00   1.5087946e+00
  -1.4000000e+00   1.3440000e+00   1.6523647e+00   1.0356353e+00
  -1.3000000e+00   8.9700000e-01   1.1547063e+00   6.3929369e-01
  -1.2000000e+00   5.2800000e-01   7.4159612e-01   3.1440388e-01
  -1.1000000e+00   2.3100000e-01   4.0643371e-01   5.5566292e-02
  -1.0000000e+00   0.0000000e+00   1.4265012e-01  -1.4265012e-01
  -9.0000000e-01  -1.7100000e-01  -5.6292690e-02  -2.8570731e-01
  -8.0000000e-01  -2.8800000e-01  -1.9690134e-01  -3.7909866e-01
  -7.0000000e-01  -3.5700000e-01  -2.8564941e-01  -4.2835059e-01
  -6.0000000e-01  -3.8400000e-01  -3.2896597e-01  -4.3903403e-01
  -5.0000000e-01  -3.7500000e-01  -3.3317405e-01  -4.1682595e-01
  -4.0000000e-01  -3.3600000e-01  -3.0423956e-01  -3.6776044e-01
  -3.0000000e-01  -2.7300000e-01  -2.4704417e-01  -2.9895583e-01
  -2.0000000e-01  -1.9200000e-01  -1.6490594e-01  -2.1909406e-01
  -1.0000000e-01  -9.9000000e-02  -6.2417541e-02  -1.3558246e-01
   0.0000000e+00   0.0000000e+00   5.3478354e-02  -5.3478354e-02
   1.0000000e-01   9.9000000e-02   1.7647671e-01   2.1523292e-02
   2.0000000e-01   1.9200000e-01   3.0132090e-01   8.2679103e-02
   3.0000000e-01   2.7300000e-01   4.2326055e-01   1.2273945e-01
   4.0000000e-01   3.3600000e-01   5.3779121e-01   1.3420879e-01
   5.0000000e-01   3.7500000e-01   6.4056764e-01   1.0943236e-01
   6.0000000e-01   3.8400000e-01   7.2737716e-01   4.0622838e-02
   7.0000000e-01   3.5700000e-01   7.9413187e-01  -8.0131869e-02
   8.0000000e-01   2.8800000e-01   8.3686662e-01  -2.6086662e-01
   9.0000000e-01   1.7100000e-01   8.5173864e-01  -5.0973864e-01
   1.0000000e+00   0.0000000e+00   8.3502751e-01  -8.3502751e-01
   1.1000000e+00  -2.3100000e-01   7.8313521e-01  -1.2451352e+00
   1.2000000e+00  -5.2800000e-01   6.9258623e-01  -1.7485862e+00
   1.3000000e+00  -8.9700000e-01   5.6002758e-01  -2.3540276e+00
   1.4000000e+00  -1.3440000e+00   3.8222890e-01  -3.0702289e+00
   1.5000000e+00  -1.8750000e+00   1.5608254e-01  -3.9060825e+00
   1.6000000e+00  -2.4960000e+00  -1.2139629e-01  -4.8706037e+00
   1.7000000e+00  -3.2130000e+00  -4.5306942e-01  -5.9729306e+00
   1.8000000e+00  -4.0320000e+00  -8.4167552e-01  -7.2223245e+00
   1.9000000e+00  -4.9590000e+00  -1.2898300e+00  -8.6281700e+00
   2.0000000e+00  -6.0000000e+00  -1.8000249e+00  -1.0199975e+01
   2.1000000e+00  -7.1610000e+00  -2.3746285e+00  -1.1947371e+01
   2.2000000e+00  -8.4480000e+00  -3.0158855e+00  -1.3880114e+01
   2.3000000e+00  -9.8670000e+00  -3.7259167e+00  -1.6008083e+01
   2.4000000e+00  -1.1424000e+01  -4.5067187e+00  -1.8341281e+01
   2.5000000e+00  -1.3125000e+01  -5.3601641e+00  -2.0889836e+01
   2.6000000e+00  -1.4976000e+01  -6.2880012e+00  -2.3663999e+01
   2.7000000e+00  -1.6983000e+01  -7.2918539e+00  -2.6674146e+01
   2.8000000e+00  -1.9152000e+01  -8.3732215e+00  -2.9930779e+01
   2.9000000e+00  -2.1489000e+01  -9.5334787e+00  -3.3444521e+01
   3.0000000e+00  -2.4000000e+01  -1.0773876e+01  -3.7226124e+01


==> data/Duffing_shaded_SINDYc_g.dat <==
  -3.0000000e+00   1.8588800e+00   2.2136032e+00   1.5041568e+00
  -2.9000000e+00   1.7607507e+00   2.0851498e+00   1.4363515e+00
  -2.8000000e+00   1.6650118e+00   1.9612641e+00   1.3687596e+00
  -2.7000000e+00   1.5726201e+00   1.8427789e+00   1.3024614e+00
  -2.6000000e+00   1.4844986e+00   1.7304941e+00   1.2385031e+00
  -2.5000000e+00   1.4015279e+00   1.6251685e+00   1.1778872e+00
  -2.4000000e+00   1.3245368e+00   1.5275110e+00   1.1215626e+00
  -2.3000000e+00   1.2542948e+00   1.4381736e+00   1.0704160e+00
  -2.2000000e+00   1.1915036e+00   1.3577442e+00   1.0252630e+00
  -2.1000000e+00   1.1367906e+00   1.2867409e+00   9.8684037e-01
  -2.0000000e+00   1.0907026e+00   1.2256066e+00   9.5579850e-01
  -1.9000000e+00   1.0536999e+00   1.1747046e+00   9.3269522e-01
  -1.8000000e+00   1.0261524e+00   1.1343147e+00   9.1799006e-01
  -1.7000000e+00   1.0083352e+00   1.1046306e+00   9.1203973e-01
  -1.6000000e+00   1.0004264e+00   1.0857582e+00   9.1509460e-01
  -1.5000000e+00   1.0025050e+00   1.0777136e+00   9.2729642e-01
  -1.4000000e+00   1.0145503e+00   1.0804233e+00   9.4867726e-01
  -1.3000000e+00   1.0364418e+00   1.0937239e+00   9.7915972e-01
  -1.2000000e+00   1.0679609e+00   1.1173631e+00   1.0185587e+00
  -1.1000000e+00   1.1087926e+00   1.1510009e+00   1.0665844e+00
  -1.0000000e+00   1.1585290e+00   1.1942107e+00   1.1228473e+00
  -9.0000000e-01   1.2166731e+00   1.2464813e+00   1.1868649e+00
  -8.0000000e-01   1.2826439e+00   1.3072177e+00   1.2580701e+00
  -7.0000000e-01   1.3557823e+00   1.3757420e+00   1.3358226e+00
  -6.0000000e-01   1.4353575e+00   1.4512950e+00   1.4194200e+00
  -5.0000000e-01   1.5205745e+00   1.5330428e+00   1.5081061e+00
  -4.0000000e-01   1.6105817e+00   1.6201037e+00   1.6010596e+00
  -3.0000000e-01   1.7044798e+00   1.7116419e+00   1.6973177e+00
  -2.0000000e-01   1.8013307e+00   1.8071255e+00   1.7955358e+00
  -1.0000000e-01   1.9001666e+00   1.9064454e+00   1.8938878e+00
   0.0000000e+00   2.0000000e+00   2.0088149e+00   1.9911851e+00
   1.0000000e-01   2.0998334e+00   2.1127114e+00   2.0869555e+00
   2.0000000e-01   2.1986693e+00   2.2168798e+00   2.1804589e+00
   3.0000000e-01   2.2955202e+00   2.3203243e+00   2.2707161e+00
   4.0000000e-01   2.3894183e+00   2.4221540e+00   2.3566826e+00
   5.0000000e-01   2.4794255e+00   2.5215322e+00   2.4373189e+00
   6.0000000e-01   2.5646425e+00   2.6176664e+00   2.5116186e+00
   7.0000000e-01   2.6442177e+00   2.7098127e+00   2.5786227e+00
   8.0000000e-01   2.7173561e+00   2.7972826e+00   2.6374296e+00
   9.0000000e-01   2.7833269e+00   2.8794512e+00   2.6872026e+00
   1.0000000e+00   2.8414710e+00   2.9557646e+00   2.7271774e+00
   1.1000000e+00   2.8912074e+00   3.0257467e+00   2.7566680e+00
   1.2000000e+00   2.9320391e+00   3.0890057e+00   2.7750725e+00
   1.3000000e+00   2.9635582e+00   3.1452384e+00   2.7818780e+00
   1.4000000e+00   2.9854497e+00   3.1942353e+00   2.7766641e+00
   1.5000000e+00   2.9974950e+00   3.2358833e+00   2.7591067e+00
   1.6000000e+00   2.9995736e+00   3.2701677e+00   2.7289795e+00
   1.7000000e+00   2.9916648e+00   3.2971740e+00   2.6861556e+00
   1.8000000e+00   2.9738476e+00   3.3170878e+00   2.6306074e+00
   1.9000000e+00   2.9463001e+00   3.3301939e+00   2.5624062e+00
   2.0000000e+00   2.9092974e+00   3.3368747e+00   2.4817202e+00
   2.1000000e+00   2.8632094e+00   3.3376073e+00   2.3888115e+00
   2.2000000e+00   2.8084964e+00   3.3329598e+00   2.2840330e+00
   2.3000000e+00   2.7457052e+00   3.3235870e+00   2.1678235e+00
   2.4000000e+00   2.6754632e+00   3.3102242e+00   2.0407021e+00
   2.5000000e+00   2.5984721e+00   3.2936818e+00   1.9032625e+00
   2.6000000e+00   2.5155014e+00   3.2748375e+00   1.7561652e+00
   2.7000000e+00   2.4273799e+00   3.2546291e+00   1.6001306e+00
   2.8000000e+00   2.3349882e+00   3.2340460e+00   1.4359303e+00
   2.9000000e+00   2.2392493e+00   3.2141203e+00   1.2643783e+00
   3.0000000e+00   2.1411200e+00   3.1959179e+00   1.0863221e+00


==> data/TwoLink_f_tilda.dat <==
   1.0000000e+00   1.2725900e-01
   2.0000000e+00   1.5772338e-01
   3.0000000e+00   3.9104158e-02
   4.0000000e+00   8.3629940e-02
   5.0000000e+00   1.4465820e-01
   6.0000000e+00   1.0873915e-01
   7.0000000e+00   1.3048228e-01
   8.0000000e+00   1.0279404e-01
   9.0000000e+00   1.1994582e-01
   1.0000000e+01   9.6353797e-02
   1.1000000e+01   1.3155632e-01
   1.2000000e+01   4.8391057e-02
   1.3000000e+01   7.9490194e-03
   1.4000000e+01   5.2322829e-02
   1.5000000e+01   6.1233107e-02
   1.6000000e+01   1.1797361e-01
   1.7000000e+01   9.0187691e-02
   1.8000000e+01   3.7267857e-02
   1.9000000e+01   4.0801871e-02
   2.0000000e+01   1.4998362e-02
   2.1000000e+01   1.4842574e-01
   2.2000000e+01   7.9337316e-02
   2.3000000e+01   6.0337708e-02
   2.4000000e+01   4.9422468e-02
   2.5000000e+01   7.4721922e-02
   2.6000000e+01   7.3933068e-02
   2.7000000e+01   8.6783803e-02
   2.8000000e+01   4.6276623e-02
   2.9000000e+01   1.5836202e-01
   3.0000000e+01   4.3302181e-02
   3.1000000e+01   6.0178475e-02
   3.2000000e+01   8.8035871e-02
   3.3000000e+01   1.5477126e-02
   3.4000000e+01   1.7935738e-02
   3.5000000e+01   8.5954436e-02
   3.6000000e+01   1.7354883e-02
   3.7000000e+01   4.5313068e-02
   3.8000000e+01   4.7699160e-02
   3.9000000e+01   2.7731841e-02
   4.0000000e+01   2.0567882e-02
   4.1000000e+01   1.3647950e-01
   4.2000000e+01   1.2311974e-01
   4.3000000e+01   2.4974588e-02
   4.4000000e+01   2.9790758e-02
   4.5000000e+01   4.4718560e-03
   4.6000000e+01   1.2061644e-01
   4.7000000e+01   6.0583345e-02
   4.8000000e+01   7.7340132e-02
   4.9000000e+01   1.7669535e-01
   5.0000000e+01   9.0742845e-02
   5.1000000e+01   2.2850099e-02
   5.2000000e+01   2.4924696e-02
   5.3000000e+01   3.9390940e-02
   5.4000000e+01   1.1268390e-01
   5.5000000e+01   1.1633007e-01
   5.6000000e+01   5.6766684e-02
   5.7000000e+01   8.1750637e-02
   5.8000000e+01   7.6430023e-02
   5.9000000e+01   7.2759156e-02
   6.0000000e+01   4.4210588e-02
   6.1000000e+01   6.5012589e-02
   6.2000000e+01   1.2079400e-01
   6.3000000e+01   1.3137979e-01
   6.4000000e+01   1.6225107e-02
   6.5000000e+01   5.0866405e-02
   6.6000000e+01   1.2891822e-01
   6.7000000e+01   7.4190374e-03
   6.8000000e+01   5.2520727e-02
   6.9000000e+01   7.1839217e-02
   7.0000000e+01   6.2957959e-02
   7.1000000e+01   1.1966148e-01
   7.2000000e+01   5.1409679e-02
   7.3000000e+01   5.2077883e-02
   7.4000000e+01   5.0721209e-02
   7.5000000e+01   9.7266789e-02
   7.6000000e+01   2.2616148e-02
   7.7000000e+01   6.1277924e-02
   7.8000000e+01   7.3561813e-02
   7.9000000e+01   7.5121613e-02
   8.0000000e+01   4.5797630e-02
   8.1000000e+01   4.4481343e-02
   8.2000000e+01   7.3105795e-02
   8.3000000e+01   1.1082841e-01
   8.4000000e+01   1.5408732e-02
   8.5000000e+01   7.0757225e-02
   8.6000000e+01   5.1337631e-02
   8.7000000e+01   5.0028918e-02
   8.8000000e+01   2.9812098e-02
   8.9000000e+01   9.4020118e-02
   9.0000000e+01   5.1769126e-02
   9.1000000e+01   1.2429921e-01
   9.2000000e+01   7.4909517e-02
   9.3000000e+01   3.5362934e-02
   9.4000000e+01   6.8083667e-02
   9.5000000e+01   5.6340731e-02
   9.6000000e+01   1.4612938e-01
   9.7000000e+01   1.4170642e-01
   9.8000000e+01   1.5953668e-01
   9.9000000e+01   1.4057876e-01
   1.0000000e+02   1.4898339e-01


==> data/TwoLink_g1_tilda.dat <==
   1.0000000e+00   1.7888702e+00
   2.0000000e+00   1.1619723e+00
   3.0000000e+00   1.1201941e-01
   4.0000000e+00   9.5511818e-01
   5.0000000e+00   8.5306803e-01
   6.0000000e+00   7.8617576e-01
   7.0000000e+00   1.8956451e+00
   8.0000000e+00   7.3334091e-01
   9.0000000e+00   1.3579623e+00
   1.0000000e+01   7.1744303e-01
   1.1000000e+01   1.4938837e+00
   1.2000000e+01   1.6501650e+00
   1.3000000e+01   1.1551274e-01
   1.4000000e+01   5.5349897e-01
   1.5000000e+01   7.6118542e-01
   1.6000000e+01   5.9250930e-01
   1.7000000e+01   2.7541616e-01
   1.8000000e+01   4.8455937e-01
   1.9000000e+01   1.2138526e+00
   2.0000000e+01   1.2391301e+00
   2.1000000e+01   5.4172980e-01
   2.2000000e+01   6.4127569e-01
   2.3000000e+01   3.7270221e-01
   2.4000000e+01   1.9678498e-01
   2.5000000e+01   1.8710391e-01
   2.6000000e+01   7.6512192e-01
   2.7000000e+01   2.0398595e-01
   2.8000000e+01   3.9206751e-01
   2.9000000e+01   1.4175990e-01
   3.0000000e+01   4.3542488e-01
   3.1000000e+01   2.4930263e-01
   3.2000000e+01   3.7120373e-01
   3.3000000e+01   1.2725819e-01
   3.4000000e+01   4.0493487e-01
   3.5000000e+01   1.1980188e-01
   3.6000000e+01   1.2293495e-01
   3.7000000e+01   4.3641507e-01
   3.8000000e+01   2.7702463e-01
   3.9000000e+01   2.8449717e-01
   4.0000000e+01   4.6614254e-01
   4.1000000e+01   6.5108623e-01
   4.2000000e+01   2.7551845e-01
   4.3000000e+01   1.2087961e+00
   4.4000000e+01   2.3983952e-01
   4.5000000e+01   3.7569995e-01
   4.6000000e+01   1.9999154e-01
   4.7000000e+01   1.0339550e-01
   4.8000000e+01   3.2124952e-01
   4.9000000e+01   5.0529988e-01
   5.0000000e+01   4.8982842e-01
   5.1000000e+01   2.4365374e-01
   5.2000000e+01   1.3220069e-01
   5.3000000e+01   2.4213716e-01
   5.4000000e+01   5.4622855e-01
   5.5000000e+01   5.9613956e-01
   5.6000000e+01   9.3130660e-02
   5.7000000e+01   1.2997665e-01
   5.8000000e+01   9.6956414e-02
   5.9000000e+01   2.6461557e-01
   6.0000000e+01   3.2863550e-01
   6.1000000e+01   1.6945863e-01
   6.2000000e+01   6.1113127e-01
   6.3000000e+01   2.2528586e-01
   6.4000000e+01   4.4189552e-01
   6.5000000e+01   8.4901930e-02
   6.6000000e+01   3.4746629e-01
   6.7000000e+01   4.4824965e-01
   6.8000000e+01   6.2415902e-02
   6.9000000e+01   1.2445333e-01
   7.0000000e+01   1.2639885e-01
   7.1000000e+01   7.5335674e-02
   7.2000000e+01   1.0473536e-01
   7.3000000e+01   7.0120921e-02
   7.4000000e+01   1.3845184e-01
   7.5000000e+01   1.6250914e-01
   7.6000000e+01   5.2474065e-02
   7.7000000e+01   4.9907866e-02
   7.8000000e+01   3.0657900e-01
   7.9000000e+01   3.8553441e-01
   8.0000000e+01   3.3079068e-01
   8.1000000e+01   1.1729872e-01
   8.2000000e+01   2.0660632e-01
   8.3000000e+01   3.2161477e-01
   8.4000000e+01   4.2853081e-02
   8.5000000e+01   3.6953585e-02
   8.6000000e+01   1.8046228e-01
   8.7000000e+01   4.5526291e-02
   8.8000000e+01   3.2049480e-01
   8.9000000e+01   3.7407035e-01
   9.0000000e+01   4.6777816e-02
   9.1000000e+01   1.2861418e-01
   9.2000000e+01   5.4694495e-02
   9.3000000e+01   2.9308879e-01
   9.4000000e+01   2.0739177e-01
   9.5000000e+01   4.9266591e-02
   9.6000000e+01   1.9142001e-01
   9.7000000e+01   1.7172772e-01
   9.8000000e+01   1.0840775e-01
   9.9000000e+01   2.1015736e-01
   1.0000000e+02   1.9998246e-01


==> data/TwoLink_g2_tilda.dat <==
   1.0000000e+00   1.1506500e-01
   2.0000000e+00   6.7431832e-01
   3.0000000e+00   9.4262525e-02
   4.0000000e+00   3.6898732e-01
   5.0000000e+00   3.2385293e-01
   6.0000000e+00   1.5434149e-01
   7.0000000e+00   1.8234564e-01
   8.0000000e+00   1.6226646e-01
   9.0000000e+00   3.8773112e-02
   1.0000000e+01   1.6918718e-01
   1.1000000e+01   1.3177379e-01
   1.2000000e+01   1.9961889e-01
   1.3000000e+01   1.7839219e-01
   1.4000000e+01   1.0174834e-01
   1.5000000e+01   6.4638730e-02
   1.6000000e+01   2.2280376e-01
   1.7000000e+01   2.6536779e-02
   1.8000000e+01   2.1399249e-02
   1.9000000e+01   4.8254367e-02
   2.0000000e+01   1.4302317e-01
   2.1000000e+01   7.8171998e-02
   2.2000000e+01   8.4725919e-02
   2.3000000e+01   1.0756677e-01
   2.4000000e+01   9.3927575e-03
   2.5000000e+01   1.2187762e-01
   2.6000000e+01   8.9018266e-02
   2.7000000e+01   1.2256786e-01
   2.8000000e+01   1.5390761e-01
   2.9000000e+01   1.9415130e-01
   3.0000000e+01   5.8153849e-02
   3.1000000e+01   7.6585348e-02
   3.2000000e+01   8.8442710e-02
   3.3000000e+01   5.4735168e-02
   3.4000000e+01   7.6460979e-02
   3.5000000e+01   7.6011226e-02
   3.6000000e+01   5.8246608e-02
   3.7000000e+01   8.6936235e-02
   3.8000000e+01   3.1636338e-02
   3.9000000e+01   3.6135682e-02
   4.0000000e+01   1.5357785e-02
   4.1000000e+01   9.6585100e-02
   4.2000000e+01   9.2233521e-02
   4.3000000e+01   1.3560628e-01
   4.4000000e+01   4.8681345e-02
   4.5000000e+01   6.5477658e-02
   4.6000000e+01   3.7493824e-02
   4.7000000e+01   8.1555903e-02
   4.8000000e+01   1.1633381e-01
   4.9000000e+01   3.0086410e-01
   5.0000000e+01   1.6173054e-01
   5.1000000e+01   2.5350160e-02
   5.2000000e+01   4.6064328e-02
   5.3000000e+01   6.7218955e-02
   5.4000000e+01   1.8013278e-01
   5.5000000e+01   8.3809069e-02
   5.6000000e+01   1.2765190e-01
   5.7000000e+01   8.6565705e-02
   5.8000000e+01   9.8129782e-02
   5.9000000e+01   1.3320587e-02
   6.0000000e+01   4.0688704e-02
   6.1000000e+01   3.3998409e-02
   6.2000000e+01   1.9338896e-01
   6.3000000e+01   1.6205619e-01
   6.4000000e+01   3.7186980e-02
   6.5000000e+01   4.8321258e-02
   6.6000000e+01   1.6484924e-01
   6.7000000e+01   8.3578623e-02
   6.8000000e+01   1.9748781e-02
   6.9000000e+01   1.9398986e-02
   7.0000000e+01   1.5115862e-01
   7.1000000e+01   1.0389762e-01
   7.2000000e+01   1.3045647e-01
   7.3000000e+01   4.4706886e-02
   7.4000000e+01   1.3487439e-01
   7.5000000e+01   8.4475133e-02
   7.6000000e+01   1.5823648e-01
   7.7000000e+01   5.4355958e-02
   7.8000000e+01   1.1878236e-01
   7.9000000e+01   9.8136676e-02
   8.0000000e+01   1.8375456e-02
   8.1000000e+01   7.0207442e-02
   8.2000000e+01   1.2627239e-01
   8.3000000e+01   1.3112119e-01
   8.4000000e+01   8.4475037e-02
   8.5000000e+01   6.4822470e-02
   8.6000000e+01   9.0015032e-02
   8.7000000e+01   6.8274876e-02
   8.8000000e+01   6.2311640e-03
   8.9000000e+01   1.4294971e-01
   9.0000000e+01   6.3214064e-02
   9.1000000e+01   1.5400873e-01
   9.2000000e+01   6.5304663e-02
   9.3000000e+01   5.0016745e-02
   9.4000000e+01   8.4941968e-02
   9.5000000e+01   1.1737170e-01
   9.6000000e+01   1.5924269e-01
   9.7000000e+01   1.5997118e-01
   9.8000000e+01   1.6439701e-01
   9.9000000e+01   1.4748438e-01
   1.0000000e+02   1.5362236e-01


==> data/TwoLink_torque_estimated.dat <==
   0.0000000e+00   3.0000000e-01   3.0000000e-01   3.0000000e-01   3.0000000e-01
   6.9709574e-04   3.0008411e-01   2.9994442e-01   2.8873768e-01   2.8521648e-01
   1.3941915e-03   3.0017183e-01   2.9988976e-01   2.7773315e-01   2.7099292e-01
   2.0912872e-03   3.0026265e-01   2.9983596e-01   2.6698107e-01   2.5730659e-01
   2.7883830e-03   3.0035612e-01   2.9978296e-01   2.5647617e-01   2.4413564e-01
   6.0554214e-03   3.0081635e-01   2.9954403e-01   2.1038689e-01   1.8861649e-01
   9.3224599e-03   3.0128572e-01   2.9931259e-01   1.6910623e-01   1.4210802e-01
   1.2589498e-02   3.0173444e-01   2.9908006e-01   1.3216304e-01   1.0311239e-01
   1.5856537e-02   3.0214177e-01   2.9884205e-01   9.9130292e-02   7.0248515e-02
   1.8947211e-02   3.0247740e-01   2.9860930e-01   7.1126783e-02   4.3778161e-02
   2.2037886e-02   3.0275837e-01   2.9836581e-01   4.5968226e-02   2.1147558e-02
   2.5128560e-02   3.0298162e-01   2.9811019e-01   2.3378409e-02   1.7735930e-03
   2.8219235e-02   3.0314646e-01   2.9784246e-01   3.1053603e-03  -1.4875959e-02
   3.1099963e-02   3.0324863e-01   2.9758252e-01  -1.3906308e-02  -2.8332092e-02
   3.3980691e-02   3.0330304e-01   2.9731269e-01  -2.9271937e-02  -4.0062192e-02
   3.6861419e-02   3.0331199e-01   2.9703344e-01  -4.3144585e-02  -5.0300006e-02
   3.9742147e-02   3.0327818e-01   2.9674555e-01  -5.5664704e-02  -5.9257984e-02
   4.3038494e-02   3.0319079e-01   2.9640658e-01  -6.8495998e-02  -6.8170712e-02
   4.6334841e-02   3.0305552e-01   2.9605827e-01  -7.9894003e-02  -7.5847609e-02
   4.9631188e-02   3.0287660e-01   2.9570155e-01  -9.0012139e-02  -8.2465181e-02
   5.2927535e-02   3.0265813e-01   2.9533748e-01  -9.8989739e-02  -8.8185463e-02
   5.7045354e-02   3.0233566e-01   2.9487388e-01  -1.0879180e-01  -9.4279025e-02
   6.1163172e-02   3.0196441e-01   2.9440170e-01  -1.1721688e-01  -9.9373244e-02
   6.5280991e-02   3.0155054e-01   2.9392217e-01  -1.2444737e-01  -1.0362743e-01
   6.9398809e-02   3.0109974e-01   2.9343662e-01  -1.3064667e-01  -1.0719297e-01
   7.4388832e-02   3.0051129e-01   2.9284186e-01  -1.3698078e-01  -1.1076960e-01
   7.9378855e-02   2.9988344e-01   2.9224120e-01  -1.4221251e-01  -1.1365457e-01
   8.4368878e-02   2.9922257e-01   2.9163581e-01  -1.4651552e-01  -1.1596684e-01
   8.9358901e-02   2.9853446e-01   2.9102690e-01  -1.5004504e-01  -1.1782485e-01
   9.5481750e-02   2.9766020e-01   2.9027645e-01  -1.5351177e-01  -1.1962441e-01
   1.0160460e-01   2.9675903e-01   2.8952320e-01  -1.5618827e-01  -1.2097726e-01
   1.0772745e-01   2.9583652e-01   2.8876806e-01  -1.5822162e-01  -1.2196708e-01
   1.1385030e-01   2.9489779e-01   2.8801202e-01  -1.5974600e-01  -1.2268307e-01
   1.2145325e-01   2.9371591e-01   2.8707318e-01  -1.6109547e-01  -1.2329630e-01
   1.2905621e-01   2.9252040e-01   2.8613481e-01  -1.6195739e-01  -1.2365064e-01
   1.3665916e-01   2.9131525e-01   2.8519749e-01  -1.6243647e-01  -1.2379902e-01
   1.4426212e-01   2.9010446e-01   2.8426197e-01  -1.6263626e-01  -1.2380479e-01
   1.5382088e-01   2.8857900e-01   2.8308921e-01  -1.6261647e-01  -1.2368371e-01
   1.6337965e-01   2.8705209e-01   2.8192040e-01  -1.6235060e-01  -1.2343538e-01
   1.7293841e-01   2.8552586e-01   2.8075583e-01  -1.6189563e-01  -1.2308645e-01
   1.8249717e-01   2.8400305e-01   2.7959600e-01  -1.6132289e-01  -1.2267949e-01
   1.9439459e-01   2.8211549e-01   2.7815955e-01  -1.6052521e-01  -1.2213899e-01
   2.0629201e-01   2.8023665e-01   2.7673085e-01  -1.5963764e-01  -1.2155105e-01
   2.1818944e-01   2.7836717e-01   2.7530993e-01  -1.5867887e-01  -1.2092208e-01
   2.3008686e-01   2.7650858e-01   2.7389708e-01  -1.5769001e-01  -1.2028011e-01
   2.4531926e-01   2.7414655e-01   2.7210039e-01  -1.5642447e-01  -1.1947803e-01
   2.6055167e-01   2.7180318e-01   2.7031675e-01  -1.5513938e-01  -1.1865644e-01
   2.7578407e-01   2.6947832e-01   2.6854587e-01  -1.5383596e-01  -1.1780198e-01
   2.9101647e-01   2.6717276e-01   2.6678825e-01  -1.5253643e-01  -1.1695958e-01
   3.0479256e-01   2.6510463e-01   2.6521058e-01  -1.5137450e-01  -1.1625332e-01
   3.1856865e-01   2.6305208e-01   2.6364317e-01  -1.5021959e-01  -1.1552568e-01
   3.3234474e-01   2.6101504e-01   2.6208558e-01  -1.4907530e-01  -1.1474842e-01
   3.4612083e-01   2.5899343e-01   2.6053866e-01  -1.4793657e-01  -1.1399222e-01
   3.5989692e-01   2.5698710e-01   2.5900349e-01  -1.4679532e-01  -1.1334514e-01
   3.7367301e-01   2.5499605e-01   2.5747792e-01  -1.4566791e-01  -1.1264911e-01
   3.8744910e-01   2.5302025e-01   2.5596106e-01  -1.4456140e-01  -1.1184150e-01
   4.0122519e-01   2.5105942e-01   2.5445484e-01  -1.4345898e-01  -1.1107529e-01
   4.1355177e-01   2.4931736e-01   2.5311770e-01  -1.4246222e-01  -1.1054906e-01
   4.2587836e-01   2.4758723e-01   2.5178770e-01  -1.4147964e-01  -1.0995921e-01
   4.3820494e-01   2.4586903e-01   2.5046394e-01  -1.4051849e-01  -1.0924116e-01
   4.5053153e-01   2.4416248e-01   2.4914853e-01  -1.3956020e-01  -1.0855945e-01
   4.6121367e-01   2.4269283e-01   2.4801661e-01  -1.3872104e-01  -1.0809562e-01
   4.7189582e-01   2.4123190e-01   2.4689003e-01  -1.3789133e-01  -1.0759401e-01
   4.8257796e-01   2.3977967e-01   2.4576844e-01  -1.3707383e-01  -1.0702994e-01
   4.9326011e-01   2.3833598e-01   2.4465279e-01  -1.3626013e-01  -1.0647758e-01
   5.0393634e-01   2.3690154e-01   2.4354432e-01  -1.3544489e-01  -1.0598822e-01
   5.1461257e-01   2.3547556e-01   2.4244134e-01  -1.3463660e-01  -1.0548221e-01
   5.2528880e-01   2.3405803e-01   2.4134367e-01  -1.3383656e-01  -1.0494774e-01
   5.3596503e-01   2.3264885e-01   2.4025173e-01  -1.3304073e-01  -1.0442029e-01
   5.4828246e-01   2.3103330e-01   2.3899950e-01  -1.3212372e-01  -1.0385629e-01
   5.6059988e-01   2.2942876e-01   2.3775452e-01  -1.3121481e-01  -1.0327891e-01
   5.7291731e-01   2.2783516e-01   2.3651652e-01  -1.3031579e-01  -1.0267182e-01
   5.8523474e-01   2.2625237e-01   2.3528602e-01  -1.2942193e-01  -1.0207653e-01
   5.9911811e-01   2.2448117e-01   2.3390876e-01  -1.2841402e-01  -1.0147763e-01
   6.1300148e-01   2.2272356e-01   2.3254030e-01  -1.2741761e-01  -1.0084887e-01
   6.2688485e-01   2.2097950e-01   2.3118003e-01  -1.2643726e-01  -1.0014959e-01
   6.4076822e-01   2.1924876e-01   2.2982920e-01  -1.2546170e-01  -9.9478715e-02
   6.5403966e-01   2.1760653e-01   2.2854807e-01  -1.2452158e-01  -9.8969940e-02
   6.6731111e-01   2.1597640e-01   2.2727432e-01  -1.2359534e-01  -9.8402186e-02
   6.8058255e-01   2.1435835e-01   2.2600698e-01  -1.2269083e-01  -9.7705716e-02
   6.9385399e-01   2.1275210e-01   2.2474826e-01  -1.2178858e-01  -9.7052091e-02
   7.0510044e-01   2.1139997e-01   2.2368974e-01  -1.2101346e-01  -9.6640035e-02
   7.1634690e-01   2.1005628e-01   2.2263628e-01  -1.2024886e-01  -9.6179614e-02
   7.2759335e-01   2.0872105e-01   2.2158737e-01  -1.1949902e-01  -9.5633013e-02
   7.3883980e-01   2.0739407e-01   2.2054435e-01  -1.1875203e-01  -9.5105151e-02
   7.4913333e-01   2.0618665e-01   2.1959568e-01  -1.1806366e-01  -9.4701525e-02
   7.5942685e-01   2.0498612e-01   2.1865140e-01  -1.1738180e-01  -9.4276773e-02
   7.6972038e-01   2.0379245e-01   2.1771134e-01  -1.1670780e-01  -9.3818816e-02
   7.8001391e-01   2.0260555e-01   2.1677598e-01  -1.1603720e-01  -9.3366777e-02
   7.9137671e-01   2.0130314e-01   2.1574933e-01  -1.1529716e-01  -9.2907348e-02
   8.0273952e-01   2.0000891e-01   2.1472810e-01  -1.1456325e-01  -9.2437080e-02
   8.1410233e-01   1.9872281e-01   2.1371215e-01  -1.1383661e-01  -9.1945556e-02
   8.2546514e-01   1.9744478e-01   2.1270180e-01  -1.1311400e-01  -9.1461250e-02
   8.3887082e-01   1.9594720e-01   2.1151745e-01  -1.1226247e-01  -9.0935732e-02
   8.5227650e-01   1.9446072e-01   2.1034046e-01  -1.1141944e-01  -9.0393796e-02
   8.6568218e-01   1.9298528e-01   2.0917048e-01  -1.1058744e-01  -8.9812740e-02
   8.7908786e-01   1.9152072e-01   2.0800819e-01  -1.0976013e-01  -8.9248175e-02
   8.9309750e-01   1.9000163e-01   2.0680271e-01  -1.0889180e-01  -8.8752623e-02
   9.0710713e-01   1.8849432e-01   2.0560470e-01  -1.0803546e-01  -8.8213387e-02
   9.2111676e-01   1.8699879e-01   2.0441336e-01  -1.0719752e-01  -8.7573514e-02
   9.3512640e-01   1.8551476e-01   2.0323045e-01  -1.0636223e-01  -8.6971476e-02
   9.4732996e-01   1.8423121e-01   2.0220828e-01  -1.0562454e-01  -8.6585574e-02
   9.5953353e-01   1.8295637e-01   2.0119131e-01  -1.0489834e-01  -8.6144087e-02
   9.7173709e-01   1.8169026e-01   2.0017880e-01  -1.0418982e-01  -8.5592219e-02
   9.8394066e-01   1.8043262e-01   1.9917254e-01  -1.0348300e-01  -8.5070405e-02
   9.9432591e-01   1.7936892e-01   1.9832217e-01  -1.0287386e-01  -8.4729140e-02
   1.0047112e+00   1.7831134e-01   1.9747560e-01  -1.0227172e-01  -8.4358437e-02
   1.0150964e+00   1.7725989e-01   1.9663260e-01  -1.0167848e-01  -8.3941331e-02
   1.0254817e+00   1.7621445e-01   1.9579386e-01  -1.0108803e-01  -8.3531657e-02
   1.0360049e+00   1.7516118e-01   1.9494877e-01  -1.0048833e-01  -8.3161248e-02
   1.0465281e+00   1.7411404e-01   1.9410776e-01  -9.9893637e-02  -8.2779169e-02
   1.0570513e+00   1.7307301e-01   1.9327068e-01  -9.9304815e-02  -8.2377548e-02
   1.0675746e+00   1.7203801e-01   1.9243784e-01  -9.8719092e-02  -8.1980647e-02
   1.0800433e+00   1.7081940e-01   1.9145683e-01  -9.8026123e-02  -8.1542435e-02
   1.0925121e+00   1.6960919e-01   1.9048148e-01  -9.7339293e-02  -8.1094534e-02
   1.1049808e+00   1.6840733e-01   1.8951160e-01  -9.6659969e-02  -8.0624580e-02
   1.1174496e+00   1.6721372e-01   1.8854757e-01  -9.5984580e-02  -8.0163770e-02
   1.1316470e+00   1.6586454e-01   1.8745757e-01  -9.5214884e-02  -7.9697979e-02
   1.1458445e+00   1.6452596e-01   1.8637456e-01  -9.4454450e-02  -7.9206531e-02
   1.1600419e+00   1.6319794e-01   1.8529800e-01  -9.3707260e-02  -7.8653895e-02
   1.1742394e+00   1.6188027e-01   1.8422899e-01  -9.2963483e-02  -7.8126308e-02
   1.1875681e+00   1.6065248e-01   1.8323344e-01  -9.2257725e-02  -7.7746847e-02
   1.2008968e+00   1.5943378e-01   1.8224346e-01  -9.1563421e-02  -7.7314297e-02
   1.2142256e+00   1.5822418e-01   1.8125818e-01  -9.0887646e-02  -7.6765976e-02
   1.2275543e+00   1.5702344e-01   1.8027958e-01  -9.0212886e-02  -7.6255871e-02
   1.2385582e+00   1.5603862e-01   1.7947790e-01  -8.9646166e-02  -7.5955078e-02
   1.2495621e+00   1.5505984e-01   1.7867985e-01  -8.9087603e-02  -7.5614140e-02
   1.2605661e+00   1.5408709e-01   1.7788503e-01  -8.8540459e-02  -7.5204116e-02
   1.2715700e+00   1.5312023e-01   1.7709450e-01  -8.7995332e-02  -7.4807660e-02
   1.2816202e+00   1.5224223e-01   1.7637688e-01  -8.7493682e-02  -7.4506015e-02
   1.2916703e+00   1.5136912e-01   1.7566244e-01  -8.6996732e-02  -7.4188809e-02
   1.3017205e+00   1.5050089e-01   1.7495108e-01  -8.6505363e-02  -7.3848138e-02
   1.3117706e+00   1.4963747e-01   1.7424314e-01  -8.6016479e-02  -7.3511133e-02
   1.3231361e+00   1.4866679e-01   1.7344694e-01  -8.5463929e-02  -7.3157867e-02
   1.3345015e+00   1.4770221e-01   1.7265490e-01  -8.4915911e-02  -7.2796987e-02
   1.3458669e+00   1.4674370e-01   1.7186690e-01  -8.4373248e-02  -7.2421032e-02
   1.3572323e+00   1.4579119e-01   1.7108317e-01  -8.3833606e-02  -7.2050373e-02
   1.3709013e+00   1.4465350e-01   1.7014660e-01  -8.3185339e-02  -7.1639945e-02
   1.3845703e+00   1.4352440e-01   1.6921587e-01  -8.2543724e-02  -7.1216437e-02
   1.3982393e+00   1.4240386e-01   1.6829069e-01  -8.1910834e-02  -7.0761258e-02
   1.4119083e+00   1.4129176e-01   1.6737162e-01  -8.1281483e-02  -7.0319742e-02
   1.4261294e+00   1.4014352e-01   1.6642275e-01  -8.0622878e-02  -6.9941393e-02
   1.4403504e+00   1.3900435e-01   1.6547968e-01  -7.9974139e-02  -6.9523970e-02
   1.4545715e+00   1.3787424e-01   1.6454171e-01  -7.9341050e-02  -6.9016155e-02
   1.4687926e+00   1.3675295e-01   1.6361043e-01  -7.8709421e-02  -6.8542538e-02
   1.4808790e+00   1.3580674e-01   1.6282539e-01  -7.8163171e-02  -6.8259796e-02
   1.4929653e+00   1.3486690e-01   1.6204417e-01  -7.7626201e-02  -6.7928866e-02
   1.5050516e+00   1.3393346e-01   1.6126611e-01  -7.7103726e-02  -6.7503607e-02
   1.5171380e+00   1.3300622e-01   1.6049278e-01  -7.6582200e-02  -6.7103046e-02
   1.5272660e+00   1.3223387e-01   1.5984921e-01  -7.6138575e-02  -6.6850769e-02
   1.5373941e+00   1.3146588e-01   1.5920839e-01  -7.5700178e-02  -6.6575409e-02
   1.5475221e+00   1.3070222e-01   1.5857014e-01  -7.5268329e-02  -6.6265221e-02
   1.5576502e+00   1.2994284e-01   1.5793497e-01  -7.4838525e-02  -6.5959706e-02
   1.5680499e+00   1.2916746e-01   1.5728632e-01  -7.4396186e-02  -6.5678294e-02
   1.5784497e+00   1.2839655e-01   1.5664070e-01  -7.3957487e-02  -6.5388494e-02
   1.5888495e+00   1.2763008e-01   1.5599804e-01  -7.3523027e-02  -6.5084898e-02
   1.5992492e+00   1.2686802e-01   1.5535854e-01  -7.3090852e-02  -6.4784562e-02
   1.6118536e+00   1.2595024e-01   1.5458794e-01  -7.2567921e-02  -6.4444132e-02
   1.6244580e+00   1.2503886e-01   1.5382177e-01  -7.2049659e-02  -6.4096515e-02
   1.6370624e+00   1.2413385e-01   1.5305988e-01  -7.1537119e-02  -6.3732212e-02
   1.6496668e+00   1.2323512e-01   1.5230256e-01  -7.1027570e-02  -6.3375038e-02
   1.6641358e+00   1.2221110e-01   1.5143932e-01  -7.0441799e-02  -6.3013406e-02
   1.6786047e+00   1.2119529e-01   1.5058161e-01  -6.9863462e-02  -6.2629782e-02
   1.6930736e+00   1.2018766e-01   1.4972897e-01  -6.9296017e-02  -6.2193390e-02
   1.7075425e+00   1.1918806e-01   1.4888235e-01  -6.8730945e-02  -6.1778848e-02
   1.7209152e+00   1.1827116e-01   1.4810626e-01  -6.8201574e-02  -6.1495999e-02
   1.7342879e+00   1.1736109e-01   1.4733437e-01  -6.7681635e-02  -6.1166112e-02
   1.7476605e+00   1.1645788e-01   1.4656592e-01  -6.7177405e-02  -6.0733734e-02
   1.7610332e+00   1.1556130e-01   1.4580267e-01  -6.6673382e-02  -6.0334954e-02
   1.7718355e+00   1.1484176e-01   1.4519093e-01  -6.6257610e-02  -6.0114414e-02
   1.7826378e+00   1.1412656e-01   1.4458182e-01  -6.5848213e-02  -5.9860622e-02
   1.7934400e+00   1.1341570e-01   1.4397503e-01  -6.5447703e-02  -5.9551331e-02
   1.8042423e+00   1.1270908e-01   1.4337141e-01  -6.5048635e-02  -5.9251910e-02
   1.8140965e+00   1.1206809e-01   1.4282402e-01  -6.4681531e-02  -5.9025225e-02
   1.8239507e+00   1.1143062e-01   1.4227897e-01  -6.4317867e-02  -5.8786832e-02
   1.8338049e+00   1.1079664e-01   1.4173618e-01  -6.3958238e-02  -5.8531398e-02
   1.8436592e+00   1.1016611e-01   1.4119591e-01  -6.3600433e-02  -5.8278285e-02
   1.8550298e+00   1.0944279e-01   1.4057582e-01  -6.3187860e-02  -5.8006317e-02
   1.8664004e+00   1.0872404e-01   1.3995892e-01  -6.2778662e-02  -5.7728814e-02
   1.8777710e+00   1.0800981e-01   1.3934512e-01  -6.2373448e-02  -5.7440279e-02
   1.8891417e+00   1.0730007e-01   1.3873460e-01  -6.1970496e-02  -5.7155702e-02
   1.9030237e+00   1.0643959e-01   1.3799395e-01  -6.1479057e-02  -5.6835890e-02
   1.9169058e+00   1.0558571e-01   1.3725791e-01  -6.0992802e-02  -5.6505550e-02
   1.9307878e+00   1.0473843e-01   1.3652624e-01  -6.0513430e-02  -5.6149477e-02
   1.9446699e+00   1.0389763e-01   1.3579941e-01  -6.0036707e-02  -5.5804653e-02
   1.9590593e+00   1.0303281e-01   1.3505183e-01  -5.9538847e-02  -5.5516045e-02
   1.9734488e+00   1.0217492e-01   1.3430877e-01  -5.9049043e-02  -5.5193135e-02
   1.9878382e+00   1.0132397e-01   1.3356957e-01  -5.8572410e-02  -5.4790674e-02
   2.0022277e+00   1.0047974e-01   1.3283567e-01  -5.8096430e-02  -5.4418444e-02
   2.0142218e+00   9.9781036e-02   1.3222901e-01  -5.7691153e-02  -5.4210447e-02
   2.0262159e+00   9.9087027e-02   1.3162515e-01  -5.7293367e-02  -5.3961234e-02
   2.0382100e+00   9.8397734e-02   1.3102358e-01  -5.6907436e-02  -5.3632272e-02
   2.0502041e+00   9.7712987e-02   1.3042558e-01  -5.6521970e-02  -5.3323527e-02
   2.0601355e+00   9.7149346e-02   1.2993382e-01  -5.6197164e-02  -5.3135654e-02
   2.0700669e+00   9.6588829e-02   1.2944407e-01  -5.5876313e-02  -5.2929483e-02
   2.0799984e+00   9.6031432e-02   1.2895620e-01  -5.5560358e-02  -5.2696650e-02
   2.0899298e+00   9.5477095e-02   1.2847059e-01  -5.5245915e-02  -5.2466815e-02
   2.1002361e+00   9.4905022e-02   1.2796932e-01  -5.4918829e-02  -5.2252228e-02
   2.1105425e+00   9.4336223e-02   1.2747033e-01  -5.4594428e-02  -5.2031392e-02
   2.1208488e+00   9.3770684e-02   1.2697357e-01  -5.4273141e-02  -5.1800438e-02
   2.1311552e+00   9.3208369e-02   1.2647920e-01  -5.3953541e-02  -5.1571809e-02
   2.1438586e+00   9.2519657e-02   1.2587329e-01  -5.3560256e-02  -5.1307761e-02
   2.1565621e+00   9.1835795e-02   1.2527083e-01  -5.3170523e-02  -5.1038228e-02
   2.1692655e+00   9.1156760e-02   1.2467172e-01  -5.2785163e-02  -5.0755819e-02
   2.1819689e+00   9.0482491e-02   1.2407616e-01  -5.2402056e-02  -5.0478992e-02
   2.1966427e+00   8.9709488e-02   1.2339307e-01  -5.1958590e-02  -5.0198855e-02
   2.2113164e+00   8.8942788e-02   1.2271431e-01  -5.1521039e-02  -4.9900096e-02
   2.2259901e+00   8.8182374e-02   1.2203953e-01  -5.1092351e-02  -4.9556537e-02
   2.2406638e+00   8.7428110e-02   1.2136951e-01  -5.0665276e-02  -4.9231644e-02
   2.2513226e+00   8.6884007e-02   1.2088621e-01  -5.0352408e-02  -4.9039346e-02
   2.2619813e+00   8.6343136e-02   1.2040509e-01  -5.0043079e-02  -4.8833040e-02
   2.2726401e+00   8.5805492e-02   1.1992600e-01  -4.9738324e-02  -4.8603523e-02
   2.2832989e+00   8.5271017e-02   1.1944930e-01  -4.9434986e-02  -4.8378441e-02
   2.2939576e+00   8.4739667e-02   1.1897523e-01  -4.9130888e-02  -4.8176822e-02
   2.3046164e+00   8.4211463e-02   1.1850339e-01  -4.8829390e-02  -4.7969048e-02
   2.3152751e+00   8.3686394e-02   1.1803371e-01  -4.8530984e-02  -4.7750699e-02
   2.3259339e+00   8.3164423e-02   1.1756634e-01  -4.8234150e-02  -4.7535042e-02
   2.3387204e+00   8.2542292e-02   1.1700892e-01  -4.7878378e-02  -4.7295155e-02
   2.3515070e+00   8.1924575e-02   1.1645466e-01  -4.7525972e-02  -4.7049135e-02
   2.3642935e+00   8.1311254e-02   1.1590345e-01  -4.7177825e-02  -4.6788965e-02
   2.3770801e+00   8.0702270e-02   1.1535552e-01  -4.6831648e-02  -4.6534605e-02
   2.3913960e+00   8.0025511e-02   1.1474634e-01  -4.6442806e-02  -4.6288115e-02
   2.4057120e+00   7.9354143e-02   1.1414089e-01  -4.6059226e-02  -4.6023942e-02
   2.4200279e+00   7.8688156e-02   1.1353884e-01  -4.5683619e-02  -4.5718049e-02
   2.4343438e+00   7.8027429e-02   1.1294091e-01  -4.5309321e-02  -4.5428755e-02
   2.4473949e+00   7.7429545e-02   1.1240016e-01  -4.4962653e-02  -4.5237121e-02
   2.4604459e+00   7.6836031e-02   1.1186218e-01  -4.4622324e-02  -4.5012814e-02
   2.4734970e+00   7.6246908e-02   1.1132646e-01  -4.4292520e-02  -4.4718898e-02
   2.4865480e+00   7.5662017e-02   1.1079420e-01  -4.3962825e-02  -4.4446715e-02
   2.4972557e+00   7.5185212e-02   1.1036077e-01  -4.3686498e-02  -4.4291437e-02
   2.5079634e+00   7.4711269e-02   1.0992915e-01  -4.3414355e-02  -4.4114474e-02
   2.5186710e+00   7.4240192e-02   1.0949916e-01  -4.3147987e-02  -4.3901771e-02
   2.5293787e+00   7.3771904e-02   1.0907133e-01  -4.2882616e-02  -4.3695218e-02
   2.5394173e+00   7.3335362e-02   1.0867253e-01  -4.2631834e-02  -4.3532517e-02
   2.5494559e+00   7.2901263e-02   1.0827544e-01  -4.2383437e-02  -4.3361818e-02
   2.5594944e+00   7.2469599e-02   1.0788000e-01  -4.2137880e-02  -4.3179054e-02
   2.5695330e+00   7.2040337e-02   1.0748637e-01  -4.1893564e-02  -4.2998189e-02
   2.5811761e+00   7.1545438e-02   1.0703228e-01  -4.1610273e-02  -4.2803699e-02
   2.5928192e+00   7.1053742e-02   1.0658051e-01  -4.1329421e-02  -4.2604803e-02
   2.6044623e+00   7.0565234e-02   1.0613101e-01  -4.1051522e-02  -4.2396886e-02
   2.6161054e+00   7.0079879e-02   1.0568391e-01  -4.0775167e-02  -4.2192215e-02
   2.6300579e+00   6.9502349e-02   1.0515152e-01  -4.0443931e-02  -4.1969514e-02
   2.6440105e+00   6.8929300e-02   1.0462237e-01  -4.0116441e-02  -4.1737702e-02
   2.6579630e+00   6.8360717e-02   1.0409625e-01  -3.9794133e-02  -4.1484001e-02
   2.6719155e+00   6.7796522e-02   1.0357357e-01  -3.9473449e-02  -4.1239476e-02
   2.6860184e+00   6.7230607e-02   1.0304929e-01  -3.9145981e-02  -4.1045169e-02
   2.7001214e+00   6.6669156e-02   1.0252799e-01  -3.8824161e-02  -4.0824842e-02
   2.7142243e+00   6.6112183e-02   1.0200922e-01  -3.8511763e-02  -4.0545178e-02
   2.7283272e+00   6.5559537e-02   1.0149403e-01  -3.8199546e-02  -4.0287138e-02
   2.7400591e+00   6.5102999e-02   1.0106889e-01  -3.7933653e-02  -4.0144210e-02
   2.7517910e+00   6.4649474e-02   1.0064564e-01  -3.7672720e-02  -3.9973566e-02
   2.7635229e+00   6.4198978e-02   1.0022392e-01  -3.7419516e-02  -3.9750790e-02
   2.7752547e+00   6.3751400e-02   9.9804591e-02  -3.7166682e-02  -3.9540417e-02
   2.7852185e+00   6.3373504e-02   9.9450786e-02  -3.6948261e-02  -3.9406369e-02
   2.7951822e+00   6.2997718e-02   9.9098408e-02  -3.6732476e-02  -3.9260328e-02
   2.8051460e+00   6.2624037e-02   9.8747373e-02  -3.6519959e-02  -3.9096680e-02
   2.8151097e+00   6.2252422e-02   9.8397936e-02  -3.6308460e-02  -3.8935120e-02
   2.8256820e+00   6.1860337e-02   9.8029088e-02  -3.6083500e-02  -3.8780456e-02
   2.8362543e+00   6.1470562e-02   9.7661930e-02  -3.5860454e-02  -3.8621260e-02
   2.8468266e+00   6.1083088e-02   9.7296411e-02  -3.5639675e-02  -3.8454376e-02
   2.8573989e+00   6.0697887e-02   9.6932650e-02  -3.5420058e-02  -3.8289418e-02
   2.8703438e+00   6.0229300e-02   9.6489788e-02  -3.5151396e-02  -3.8101736e-02
   2.8832888e+00   5.9764089e-02   9.6049431e-02  -3.4885322e-02  -3.7909303e-02
   2.8962337e+00   5.9302240e-02   9.5611478e-02  -3.4622546e-02  -3.7705751e-02
   2.9091787e+00   5.8843705e-02   9.5176122e-02  -3.4361256e-02  -3.7506854e-02
   2.9237475e+00   5.8331547e-02   9.4689595e-02  -3.4065903e-02  -3.7315330e-02
   2.9383162e+00   5.7823556e-02   9.4206032e-02  -3.3774838e-02  -3.7108255e-02
   2.9528850e+00   5.7319728e-02   9.3725125e-02  -3.3490467e-02  -3.6864337e-02
   2.9674538e+00   5.6819956e-02   9.3247540e-02  -3.3206888e-02  -3.6635210e-02
   2.9805167e+00   5.6375193e-02   9.2822798e-02  -3.2947504e-02  -3.6493032e-02
   2.9935795e+00   5.5933700e-02   9.2400148e-02  -3.2693407e-02  -3.6321674e-02
   3.0066424e+00   5.5495502e-02   9.1979138e-02  -3.2448321e-02  -3.6088302e-02
   3.0197053e+00   5.5060458e-02   9.1560829e-02  -3.2202987e-02  -3.5874085e-02
   3.0302179e+00   5.4712559e-02   9.1226722e-02  -3.2000338e-02  -3.5759686e-02
   3.0407306e+00   5.4366721e-02   9.0893942e-02  -3.1800987e-02  -3.5627184e-02
   3.0512432e+00   5.4022947e-02   9.0562337e-02  -3.1606158e-02  -3.5465778e-02
   3.0617559e+00   5.3681177e-02   9.0232342e-02  -3.1412049e-02  -3.5308781e-02
   3.0716295e+00   5.3361968e-02   8.9924130e-02  -3.1228111e-02  -3.5185330e-02
   3.0815032e+00   5.3044521e-02   8.9617190e-02  -3.1045937e-02  -3.5055749e-02
   3.0913769e+00   5.2728831e-02   8.9311480e-02  -3.0865846e-02  -3.4917201e-02
   3.1012505e+00   5.2414875e-02   8.9007129e-02  -3.0686668e-02  -3.4779902e-02
   3.1129250e+00   5.2045869e-02   8.8649145e-02  -3.0474870e-02  -3.4628915e-02
   3.1245994e+00   5.1679264e-02   8.8292972e-02  -3.0264909e-02  -3.4474607e-02
   3.1362738e+00   5.1315051e-02   8.7938556e-02  -3.0057175e-02  -3.4313458e-02
   3.1479482e+00   5.0953201e-02   8.7586009e-02  -2.9850597e-02  -3.4154800e-02
   3.1621149e+00   5.0517233e-02   8.7160893e-02  -2.9599766e-02  -3.3980458e-02
   3.1762816e+00   5.0084710e-02   8.6738346e-02  -2.9351889e-02  -3.3798520e-02
   3.1904483e+00   4.9655623e-02   8.6318207e-02  -2.9108177e-02  -3.3598227e-02
   3.2046149e+00   4.9229905e-02   8.5900805e-02  -2.8865638e-02  -3.3405689e-02
   3.2188541e+00   4.8805326e-02   8.5484513e-02  -2.8618701e-02  -3.3257941e-02
   3.2330932e+00   4.8384143e-02   8.5070539e-02  -2.8376452e-02  -3.3087012e-02
   3.2473323e+00   4.7966373e-02   8.4658467e-02  -2.8142268e-02  -3.2863118e-02
   3.2615715e+00   4.7551886e-02   8.4249242e-02  -2.7907893e-02  -3.2658578e-02
   3.2732011e+00   4.7215708e-02   8.3917746e-02  -2.7710886e-02  -3.2553565e-02
   3.2848307e+00   4.6881741e-02   8.3587638e-02  -2.7517929e-02  -3.2424630e-02
   3.2964603e+00   4.6550002e-02   8.3258637e-02  -2.7331345e-02  -3.2251322e-02
   3.3080899e+00   4.6220397e-02   8.2931457e-02  -2.7144914e-02  -3.2088155e-02
   3.3178781e+00   4.5944583e-02   8.2657869e-02  -2.6984835e-02  -3.1987465e-02
   3.3276664e+00   4.5670288e-02   8.2385336e-02  -2.6826769e-02  -3.1877137e-02
   3.3374546e+00   4.5397509e-02   8.2113798e-02  -2.6671176e-02  -3.1753111e-02
   3.3472428e+00   4.5126216e-02   8.1843449e-02  -2.6516337e-02  -3.1630421e-02
   3.3577503e+00   4.4836617e-02   8.1554701e-02  -2.6349679e-02  -3.1511383e-02
   3.3682578e+00   4.4548719e-02   8.1267243e-02  -2.6184451e-02  -3.1388871e-02
   3.3787653e+00   4.4262515e-02   8.0981039e-02  -2.6020913e-02  -3.1260532e-02
   3.3892728e+00   4.3977986e-02   8.0696177e-02  -2.5858234e-02  -3.1133616e-02
   3.4023275e+00   4.3626789e-02   8.0344243e-02  -2.5656266e-02  -3.0987054e-02
   3.4153821e+00   4.3278151e-02   7.9994279e-02  -2.5456285e-02  -3.0836718e-02
   3.4284368e+00   4.2932061e-02   7.9646205e-02  -2.5258861e-02  -3.0677492e-02
   3.4414914e+00   4.2588484e-02   7.9300176e-02  -2.5062545e-02  -3.0522006e-02
   3.4562435e+00   4.2203202e-02   7.8911902e-02  -2.4839442e-02  -3.0373449e-02
   3.4709955e+00   4.1821105e-02   7.8525963e-02  -2.4619804e-02  -3.0211425e-02
   3.4857476e+00   4.1442194e-02   7.8142096e-02  -2.4405721e-02  -3.0017442e-02
   3.5004996e+00   4.1066379e-02   7.7760879e-02  -2.4192068e-02  -2.9836344e-02
   3.5108797e+00   4.0803754e-02   7.7494501e-02  -2.4039575e-02  -2.9737771e-02
   3.5212598e+00   4.0542662e-02   7.7229215e-02  -2.3889052e-02  -2.9630050e-02
   3.5316399e+00   4.0283104e-02   7.6964943e-02  -2.3741093e-02  -2.9507919e-02
   3.5420200e+00   4.0025045e-02   7.6701902e-02  -2.3593795e-02  -2.9388037e-02
   3.5524001e+00   3.9768462e-02   7.6440235e-02  -2.3445877e-02  -2.9281585e-02
   3.5627802e+00   3.9513370e-02   7.6179710e-02  -2.3299265e-02  -2.9171625e-02
   3.5731602e+00   3.9259764e-02   7.5920292e-02  -2.3154206e-02  -2.9055953e-02
   3.5835403e+00   3.9007626e-02   7.5662068e-02  -2.3009899e-02  -2.8941539e-02
   3.5963398e+00   3.8698714e-02   7.5345402e-02  -2.2832038e-02  -2.8810496e-02
   3.6091394e+00   3.8392012e-02   7.5030463e-02  -2.2655903e-02  -2.8676121e-02
   3.6219389e+00   3.8087511e-02   7.4717180e-02  -2.2481978e-02  -2.8534072e-02
   3.6347384e+00   3.7785180e-02   7.4405689e-02  -2.2309022e-02  -2.8395159e-02
   3.6494110e+00   3.7441228e-02   7.4051056e-02  -2.2109760e-02  -2.8258862e-02
   3.6640836e+00   3.7100105e-02   7.3698543e-02  -2.1913486e-02  -2.8111416e-02
   3.6787563e+00   3.6761813e-02   7.3347931e-02  -2.1721935e-02  -2.7937481e-02
   3.6934289e+00   3.6426275e-02   7.2999698e-02  -2.1530854e-02  -2.7774257e-02
   3.7040162e+00   3.6185832e-02   7.2750140e-02  -2.1391155e-02  -2.7681595e-02
   3.7146034e+00   3.5946824e-02   7.2501625e-02  -2.1253252e-02  -2.7580798e-02
   3.7251907e+00   3.5709248e-02   7.2254078e-02  -2.1117723e-02  -2.7466733e-02
   3.7357779e+00   3.5473073e-02   7.2007702e-02  -2.0982787e-02  -2.7355002e-02
   3.7463652e+00   3.5238277e-02   7.1762632e-02  -2.0847222e-02  -2.7256270e-02
   3.7569524e+00   3.5004874e-02   7.1518644e-02  -2.0712903e-02  -2.7154039e-02
   3.7675397e+00   3.4772861e-02   7.1275700e-02  -2.0580098e-02  -2.7045927e-02
   3.7781269e+00   3.4542218e-02   7.1033890e-02  -2.0447976e-02  -2.6939172e-02
   3.7909135e+00   3.4265468e-02   7.0743466e-02  -2.0288355e-02  -2.6820455e-02
   3.8037000e+00   3.3990698e-02   7.0454607e-02  -2.0130338e-02  -2.6698259e-02
   3.8164866e+00   3.3717903e-02   7.0167244e-02  -1.9974418e-02  -2.6568177e-02
   3.8292731e+00   3.3447051e-02   6.9881514e-02  -1.9819337e-02  -2.6441184e-02
   3.8436771e+00   3.3144222e-02   6.9561819e-02  -1.9643604e-02  -2.6319610e-02
   3.8580811e+00   3.2843844e-02   6.9243982e-02  -1.9470527e-02  -2.6187793e-02
   3.8724851e+00   3.2545917e-02   6.8927805e-02  -1.9301667e-02  -2.6031934e-02
   3.8868892e+00   3.2250374e-02   6.8613720e-02  -1.9133197e-02  -2.5885502e-02
   3.9000052e+00   3.1983265e-02   6.8329977e-02  -1.8976285e-02  -2.5794030e-02
   3.9131212e+00   3.1718143e-02   6.8047586e-02  -1.8822781e-02  -2.5683150e-02
   3.9262372e+00   3.1455024e-02   6.7766245e-02  -1.8675180e-02  -2.5530905e-02
   3.9393532e+00   3.1193815e-02   6.7486664e-02  -1.8527295e-02  -2.5391499e-02
   3.9500336e+00   3.0982469e-02   6.7260699e-02  -1.8403187e-02  -2.5317900e-02
   3.9607140e+00   3.0772405e-02   6.7035605e-02  -1.8281317e-02  -2.5231437e-02
   3.9713944e+00   3.0563626e-02   6.6811269e-02  -1.8162615e-02  -2.5123918e-02
   3.9820749e+00   3.0356089e-02   6.6588010e-02  -1.8044282e-02  -2.5019855e-02
   3.9920386e+00   3.0163571e-02   6.6380895e-02  -1.7932544e-02  -2.4940571e-02
   4.0020024e+00   2.9972133e-02   6.6174608e-02  -1.7821994e-02  -2.4856623e-02
   4.0119661e+00   2.9781772e-02   6.5969113e-02  -1.7712885e-02  -2.4765772e-02
   4.0219299e+00   2.9592472e-02   6.5764513e-02  -1.7604317e-02  -2.4675865e-02
   4.0335269e+00   2.9373459e-02   6.5527592e-02  -1.7477805e-02  -2.4579658e-02
   4.0451238e+00   2.9155871e-02   6.5291819e-02  -1.7352453e-02  -2.4480899e-02
   4.0567208e+00   2.8939703e-02   6.5057153e-02  -1.7228546e-02  -2.4377041e-02
   4.0683178e+00   2.8724934e-02   6.4823679e-02  -1.7105305e-02  -2.4274883e-02
   4.0823084e+00   2.8467673e-02   6.4543728e-02  -1.6956329e-02  -2.4164197e-02
   4.0962991e+00   2.8212433e-02   6.4265389e-02  -1.6809185e-02  -2.4048243e-02
   4.1102897e+00   2.7959208e-02   6.3988552e-02  -1.6664690e-02  -2.3919783e-02
   4.1242803e+00   2.7707958e-02   6.3713443e-02  -1.6520829e-02  -2.3796406e-02
   4.1384732e+00   2.7455042e-02   6.3436448e-02  -1.6372635e-02  -2.3701809e-02
   4.1526660e+00   2.7204156e-02   6.3160933e-02  -1.6227431e-02  -2.3591779e-02
   4.1668588e+00   2.6955314e-02   6.2886623e-02  -1.6087452e-02  -2.3446611e-02
   4.1810517e+00   2.6708430e-02   6.2614146e-02  -1.5947233e-02  -2.3314164e-02
   4.1928112e+00   2.6505298e-02   6.2390200e-02  -1.5827132e-02  -2.3246826e-02
   4.2045707e+00   2.6303528e-02   6.2167160e-02  -1.5709751e-02  -2.3162810e-02
   4.2163302e+00   2.6103133e-02   6.1944824e-02  -1.5596761e-02  -2.3047418e-02
   4.2280897e+00   2.5904047e-02   6.1723701e-02  -1.5483740e-02  -2.2939402e-02
   4.2380059e+00   2.5737149e-02   6.1538453e-02  -1.5386044e-02  -2.2874761e-02
   4.2479221e+00   2.5571189e-02   6.1353894e-02  -1.5289735e-02  -2.2802945e-02
   4.2578383e+00   2.5406167e-02   6.1169978e-02  -1.5195178e-02  -2.2720715e-02
   4.2677545e+00   2.5242060e-02   6.0986855e-02  -1.5101059e-02  -2.2639580e-02
   4.2782596e+00   2.5069190e-02   6.0793830e-02  -1.5000867e-02  -2.2563224e-02
   4.2887646e+00   2.4897341e-02   6.0601633e-02  -1.4901605e-02  -2.2484180e-02
   4.2992697e+00   2.4726511e-02   6.0410237e-02  -1.4803472e-02  -2.2400684e-02
   4.3097748e+00   2.4556686e-02   6.0219711e-02  -1.4705842e-02  -2.2318181e-02
   4.3227003e+00   2.4349091e-02   5.9986560e-02  -1.4585647e-02  -2.2224659e-02
   4.3356259e+00   2.4143003e-02   5.9754654e-02  -1.4466692e-02  -2.2128346e-02
   4.3485515e+00   2.3938418e-02   5.9523937e-02  -1.4349381e-02  -2.2025648e-02
   4.3614771e+00   2.3735311e-02   5.9294521e-02  -1.4232691e-02  -2.1925474e-02
   4.3761143e+00   2.3507058e-02   5.9036491e-02  -1.4099526e-02  -2.1830564e-02
   4.3907515e+00   2.3280690e-02   5.8779943e-02  -1.3968555e-02  -2.1726476e-02
   4.4053886e+00   2.3056210e-02   5.8524700e-02  -1.3841187e-02  -2.1600784e-02
   4.4200258e+00   2.2833559e-02   5.8271153e-02  -1.3713976e-02  -2.1483627e-02
   4.4331622e+00   2.2635239e-02   5.8045441e-02  -1.3596490e-02  -2.1415962e-02
   4.4462986e+00   2.2438405e-02   5.7820751e-02  -1.3481915e-02  -2.1330631e-02
   4.4594349e+00   2.2243076e-02   5.7596811e-02  -1.3372517e-02  -2.1207706e-02
   4.4725713e+00   2.2049170e-02   5.7374268e-02  -1.3262682e-02  -2.1096355e-02
   4.4830818e+00   2.1895002e-02   5.7197563e-02  -1.3171456e-02  -2.1042158e-02
   4.4935923e+00   2.1741760e-02   5.7021499e-02  -1.3082048e-02  -2.0976914e-02
   4.5041028e+00   2.1589448e-02   5.6845983e-02  -1.2995200e-02  -2.0894084e-02
   4.5146133e+00   2.1438031e-02   5.6671281e-02  -1.2908610e-02  -2.0813835e-02
   4.5244281e+00   2.1297424e-02   5.6509034e-02  -1.2826616e-02  -2.0753202e-02
   4.5342429e+00   2.1157596e-02   5.6347411e-02  -1.2745523e-02  -2.0688853e-02
   4.5440576e+00   2.1018548e-02   5.6186386e-02  -1.2665513e-02  -2.0619155e-02
   4.5538724e+00   2.0880265e-02   5.6026037e-02  -1.2585901e-02  -2.0550091e-02
   4.5654919e+00   2.0717530e-02   5.5837147e-02  -1.2491515e-02  -2.0474819e-02
   4.5771114e+00   2.0555860e-02   5.5649156e-02  -1.2398011e-02  -2.0397539e-02
   4.5887309e+00   2.0395250e-02   5.5462032e-02  -1.2305613e-02  -2.0316241e-02
   4.6003504e+00   2.0235687e-02   5.5275841e-02  -1.2213708e-02  -2.0236278e-02
   4.6145289e+00   2.0042377e-02   5.5050018e-02  -1.2101243e-02  -2.0149093e-02
   4.6287074e+00   1.9850613e-02   5.4825481e-02  -1.1990239e-02  -2.0057401e-02
   4.6428858e+00   1.9660391e-02   5.4602141e-02  -1.1881396e-02  -1.9954980e-02
   4.6570643e+00   1.9471676e-02   5.4380188e-02  -1.1772985e-02  -1.9856934e-02
   4.6713855e+00   1.9282547e-02   5.4157701e-02  -1.1661341e-02  -1.9784914e-02
   4.6857068e+00   1.9094959e-02   5.3936366e-02  -1.1552227e-02  -1.9698900e-02
   4.7000280e+00   1.8908926e-02   5.3715937e-02  -1.1447681e-02  -1.9580970e-02
   4.7143493e+00   1.8724373e-02   5.3496983e-02  -1.1342734e-02  -1.9474626e-02
   4.7260268e+00   1.8574933e-02   5.3319920e-02  -1.1253559e-02  -1.9425422e-02
   4.7377044e+00   1.8426495e-02   5.3143528e-02  -1.1166670e-02  -1.9361474e-02
   4.7493819e+00   1.8279071e-02   5.2967635e-02  -1.1083507e-02  -1.9270098e-02
   4.7610594e+00   1.8132607e-02   5.2792683e-02  -1.1000230e-02  -1.9184956e-02
   4.7708236e+00   1.8010846e-02   5.2647351e-02  -1.0928497e-02  -1.9136170e-02
   4.7805878e+00   1.7889763e-02   5.2502534e-02  -1.0857856e-02  -1.9081411e-02
   4.7903520e+00   1.7769358e-02   5.2358197e-02  -1.0788586e-02  -1.9018229e-02
   4.8001162e+00   1.7649612e-02   5.2214459e-02  -1.0719641e-02  -1.8955772e-02
   4.8105605e+00   1.7522244e-02   5.2061459e-02  -1.0645482e-02  -1.8896507e-02
   4.8210047e+00   1.7395628e-02   5.1909099e-02  -1.0572029e-02  -1.8835091e-02
   4.8314490e+00   1.7269761e-02   5.1757356e-02  -1.0499436e-02  -1.8770156e-02
   4.8418932e+00   1.7144633e-02   5.1606285e-02  -1.0427212e-02  -1.8705972e-02
   4.8549087e+00   1.6989719e-02   5.1419029e-02  -1.0337110e-02  -1.8632407e-02
   4.8679241e+00   1.6835943e-02   5.1232759e-02  -1.0247969e-02  -1.8556542e-02
   4.8809396e+00   1.6683300e-02   5.1047430e-02  -1.0160123e-02  -1.8475406e-02
   4.8939550e+00   1.6531773e-02   5.0863132e-02  -1.0072729e-02  -1.8396345e-02
   4.9087544e+00   1.6360800e-02   5.0654999e-02  -9.9723704e-03  -1.8322377e-02
   4.9235538e+00   1.6191263e-02   5.0448040e-02  -9.8738141e-03  -1.8240295e-02
   4.9383532e+00   1.6023165e-02   5.0242099e-02  -9.7783075e-03  -1.8139099e-02
   4.9531525e+00   1.5856455e-02   5.0037525e-02  -9.6828004e-03  -1.8045473e-02
   4.9635540e+00   1.5740092e-02   4.9894723e-02  -9.6142340e-03  -1.7996800e-02
   4.9739555e+00   1.5624419e-02   4.9752466e-02  -9.5467204e-03  -1.7942581e-02
   4.9843570e+00   1.5509437e-02   4.9610707e-02  -9.4806209e-03  -1.7879628e-02
   4.9947585e+00   1.5395126e-02   4.9469577e-02  -9.4147879e-03  -1.7817983e-02
   5.0051599e+00   1.5281474e-02   4.9329163e-02  -9.3484488e-03  -1.7764399e-02
   5.0155614e+00   1.5168491e-02   4.9189326e-02  -9.2827706e-03  -1.7708623e-02
   5.0259629e+00   1.5056175e-02   4.9050046e-02  -9.2179051e-03  -1.7649304e-02
   5.0363644e+00   1.4944517e-02   4.8911374e-02  -9.1533652e-03  -1.7590691e-02
   5.0491770e+00   1.4807866e-02   4.8741459e-02  -9.0737298e-03  -1.7524539e-02
   5.0619897e+00   1.4672204e-02   4.8572417e-02  -8.9949473e-03  -1.7456244e-02
   5.0748023e+00   1.4537528e-02   4.8404207e-02  -8.9173174e-03  -1.7383143e-02
   5.0876150e+00   1.4403822e-02   4.8236911e-02  -8.8400796e-03  -1.7311865e-02
   5.1022781e+00   1.4251969e-02   4.8046725e-02  -8.7508309e-03  -1.7244204e-02
   5.1169413e+00   1.4101379e-02   4.7857599e-02  -8.6631491e-03  -1.7169593e-02
   5.1316045e+00   1.3952058e-02   4.7669399e-02  -8.5780974e-03  -1.7078657e-02
   5.1462677e+00   1.3803960e-02   4.7482422e-02  -8.4930761e-03  -1.6994134e-02
   5.1568570e+00   1.3697748e-02   4.7348300e-02  -8.4304031e-03  -1.6948384e-02
   5.1674463e+00   1.3592177e-02   4.7214696e-02  -8.3686976e-03  -1.6897587e-02
   5.1780356e+00   1.3487249e-02   4.7081567e-02  -8.3083161e-03  -1.6838597e-02
   5.1886249e+00   1.3382946e-02   4.6949036e-02  -8.2481663e-03  -1.6780973e-02
   5.1992142e+00   1.3279255e-02   4.6817189e-02  -8.1875003e-03  -1.6731253e-02
   5.2098035e+00   1.3176187e-02   4.6685887e-02  -8.1274695e-03  -1.6679320e-02
   5.2203927e+00   1.3073739e-02   4.6555109e-02  -8.0682385e-03  -1.6623713e-02
   5.2309820e+00   1.2971903e-02   4.6424910e-02  -8.0092983e-03  -1.6568875e-02
   5.2437696e+00   1.2849729e-02   4.6268520e-02  -7.9379182e-03  -1.6508839e-02
   5.2565572e+00   1.2728438e-02   4.6112922e-02  -7.8673375e-03  -1.6446572e-02
   5.2693448e+00   1.2608030e-02   4.5958075e-02  -7.7978615e-03  -1.6379364e-02
   5.2821324e+00   1.2488488e-02   4.5804065e-02  -7.7287169e-03  -1.6313962e-02
   5.2965400e+00   1.2354817e-02   4.5631686e-02  -7.6499564e-03  -1.6253388e-02
   5.3109476e+00   1.2222240e-02   4.5460241e-02  -7.5726011e-03  -1.6186387e-02
   5.3253551e+00   1.2090764e-02   4.5289608e-02  -7.4976152e-03  -1.6104457e-02
   5.3397627e+00   1.1960348e-02   4.5120057e-02  -7.4226414e-03  -1.6028221e-02
   5.3528859e+00   1.1842443e-02   4.4966833e-02  -7.3519847e-03  -1.5984539e-02
   5.3660092e+00   1.1725429e-02   4.4814271e-02  -7.2832484e-03  -1.5928759e-02
   5.3791324e+00   1.1609320e-02   4.4662186e-02  -7.2179790e-03  -1.5847288e-02
   5.3922556e+00   1.1494060e-02   4.4511021e-02  -7.1523461e-03  -1.5773678e-02
   5.4029436e+00   1.1400785e-02   4.4388834e-02  -7.0964698e-03  -1.5738400e-02
   5.4136315e+00   1.1308084e-02   4.4267074e-02  -7.0418605e-03  -1.5695072e-02
   5.4243195e+00   1.1215962e-02   4.4145670e-02  -6.9890984e-03  -1.5638591e-02
   5.4350074e+00   1.1124395e-02   4.4024824e-02  -6.9364421e-03  -1.5584205e-02
   5.4449759e+00   1.1039473e-02   4.3912734e-02  -6.8863821e-03  -1.5544503e-02
   5.4549444e+00   1.0955035e-02   4.3801060e-02  -6.8369564e-03  -1.5501842e-02
   5.4649128e+00   1.0871079e-02   4.3689783e-02  -6.7883229e-03  -1.5454820e-02
   5.4748813e+00   1.0787596e-02   4.3578965e-02  -6.7399215e-03  -1.5408336e-02
   5.4864798e+00   1.0691047e-02   4.3450661e-02  -6.6833799e-03  -1.5359450e-02
   5.4980783e+00   1.0595133e-02   4.3322942e-02  -6.6274209e-03  -1.5308898e-02
   5.5096768e+00   1.0499853e-02   4.3195781e-02  -6.5722233e-03  -1.5255089e-02
   5.5212753e+00   1.0405197e-02   4.3069234e-02  -6.5173005e-03  -1.5202269e-02
   5.5352675e+00   1.0291820e-02   4.2917467e-02  -6.4506705e-03  -1.5146302e-02
   5.5492597e+00   1.0179344e-02   4.2766518e-02  -6.3849844e-03  -1.5086936e-02
   5.5632518e+00   1.0067771e-02   4.2616320e-02  -6.3207541e-03  -1.5019646e-02
   5.5772440e+00   9.9570750e-03   4.2467015e-02  -6.2567207e-03  -1.4955431e-02
   5.5914424e+00   9.8456158e-03   4.2316630e-02  -6.1901266e-03  -1.4909322e-02
   5.6056407e+00   9.7350657e-03   4.2166981e-02  -6.1252039e-03  -1.4853426e-02
   5.6198391e+00   9.6254360e-03   4.2017898e-02  -6.0633589e-03  -1.4775379e-02
   5.6340374e+00   9.5166754e-03   4.1869775e-02  -6.0011614e-03  -1.4705215e-02
   5.6458056e+00   9.4271532e-03   4.1748004e-02  -5.9469884e-03  -1.4673647e-02
   5.6575738e+00   9.3382429e-03   4.1626672e-02  -5.8943921e-03  -1.4631501e-02
   5.6693420e+00   9.2499542e-03   4.1505653e-02  -5.8444286e-03  -1.4569498e-02
   5.6811102e+00   9.1622473e-03   4.1385271e-02  -5.7943069e-03  -1.4512088e-02
   5.6910340e+00   9.0887169e-03   4.1284423e-02  -5.7504244e-03  -1.4480324e-02
   5.7009577e+00   9.0156067e-03   4.1183918e-02  -5.7073224e-03  -1.4443969e-02
   5.7108814e+00   8.9429175e-03   4.1083728e-02  -5.6652341e-03  -1.4400967e-02
   5.7208052e+00   8.8706361e-03   4.0983948e-02  -5.6233258e-03  -1.4358614e-02
   5.7313138e+00   8.7945291e-03   4.0878802e-02  -5.5785348e-03  -1.4319799e-02
   5.7418224e+00   8.7188779e-03   4.0774080e-02  -5.5342264e-03  -1.4279223e-02
   5.7523311e+00   8.6436815e-03   4.0669762e-02  -5.4905270e-03  -1.4235764e-02
   5.7628397e+00   8.5689324e-03   4.0565895e-02  -5.4470404e-03  -1.4192881e-02
   5.7757665e+00   8.4775854e-03   4.0438794e-02  -5.3933562e-03  -1.4145131e-02
   5.7886933e+00   8.3869103e-03   4.0312331e-02  -5.3403000e-03  -1.4095523e-02
   5.8016201e+00   8.2969055e-03   4.0186470e-02  -5.2881294e-03  -1.4041772e-02
   5.8145470e+00   8.2075579e-03   4.0061284e-02  -5.2361955e-03  -1.3989544e-02
   5.8291871e+00   8.1071415e-03   3.9920446e-02  -5.1765365e-03  -1.3942086e-02
   5.8438272e+00   8.0075668e-03   3.9780358e-02  -5.1180744e-03  -1.3888679e-02
   5.8584673e+00   7.9088386e-03   3.9640908e-02  -5.0617078e-03  -1.3821408e-02
   5.8731074e+00   7.8109219e-03   3.9502347e-02  -5.0052430e-03  -1.3759470e-02
   5.8862515e+00   7.7236683e-03   3.9378955e-02  -4.9522599e-03  -1.3727702e-02
   5.8993956e+00   7.6370818e-03   3.9256063e-02  -4.9009794e-03  -1.3684559e-02
   5.9125396e+00   7.5511763e-03   3.9133497e-02  -4.8528528e-03  -1.3617289e-02
   5.9256837e+00   7.4659008e-03   3.9011672e-02  -4.8042893e-03  -1.3557349e-02
   5.9362036e+00   7.3980763e-03   3.8914928e-02  -4.7631635e-03  -1.3531677e-02
   5.9467234e+00   7.3306674e-03   3.8818497e-02  -4.7231051e-03  -1.3498860e-02
   5.9572432e+00   7.2636778e-03   3.8722320e-02  -4.6845935e-03  -1.3454681e-02
   5.9677631e+00   7.1970862e-03   3.8626570e-02  -4.6461470e-03  -1.3412120e-02
   5.9775844e+00   7.1352620e-03   3.8537662e-02  -4.6094316e-03  -1.3381552e-02
   5.9874058e+00   7.0737862e-03   3.8449072e-02  -4.5732098e-03  -1.3348542e-02
   5.9972271e+00   7.0126587e-03   3.8360782e-02  -4.5376008e-03  -1.3312034e-02
   6.0070484e+00   6.9518719e-03   3.8272843e-02  -4.5021629e-03  -1.3275892e-02
   6.0186704e+00   6.8803722e-03   3.8169282e-02  -4.4600291e-03  -1.3237260e-02
   6.0302924e+00   6.8093467e-03   3.8066183e-02  -4.4183450e-03  -1.3197267e-02
   6.0419144e+00   6.7387940e-03   3.7963526e-02  -4.3772570e-03  -1.3154614e-02
   6.0535364e+00   6.6687061e-03   3.7861355e-02  -4.3363684e-03  -1.3112760e-02
   6.0677163e+00   6.5838093e-03   3.7737426e-02  -4.2861147e-03  -1.3068330e-02
   6.0818962e+00   6.4996005e-03   3.7614156e-02  -4.2366311e-03  -1.3020890e-02
   6.0960761e+00   6.4160804e-03   3.7491487e-02  -4.1883734e-03  -1.2966413e-02
   6.1102560e+00   6.3332291e-03   3.7369546e-02  -4.1402233e-03  -1.2914677e-02
   6.1245824e+00   6.2501739e-03   3.7247275e-02  -4.0900117e-03  -1.2879829e-02
   6.1389088e+00   6.1678082e-03   3.7125578e-02  -4.0412685e-03  -1.2835808e-02
   6.1532353e+00   6.0861438e-03   3.7004295e-02  -3.9953176e-03  -1.2770980e-02
   6.1675617e+00   6.0051335e-03   3.6883799e-02  -3.9489344e-03  -1.2713586e-02
   6.1792487e+00   5.9395011e-03   3.6786334e-02  -3.9086264e-03  -1.2691099e-02
   6.1909357e+00   5.8743192e-03   3.6689192e-02  -3.8696940e-03  -1.2658942e-02
   6.2026227e+00   5.8095972e-03   3.6592261e-02  -3.8330805e-03  -1.2608832e-02
   6.2143097e+00   5.7452998e-03   3.6495831e-02  -3.7962779e-03  -1.2562740e-02
   6.2240830e+00   5.6918384e-03   3.6415729e-02  -3.7640422e-03  -1.2538793e-02
   6.2338562e+00   5.6386804e-03   3.6335885e-02  -3.7324435e-03  -1.2510893e-02
   6.2436294e+00   5.5858264e-03   3.6256275e-02  -3.7016647e-03  -1.2477426e-02
   6.2534026e+00   5.5332660e-03   3.6176979e-02  -3.6710200e-03  -1.2444399e-02
   6.2638517e+00   5.4773869e-03   3.6092602e-02  -3.6378983e-03  -1.2413996e-02
   6.2743009e+00   5.4218425e-03   3.6008555e-02  -3.6051513e-03  -1.2382133e-02
   6.2847500e+00   5.3666323e-03   3.5924824e-02  -3.5728807e-03  -1.2347907e-02
   6.2951992e+00   5.3117500e-03   3.5841443e-02  -3.5407648e-03  -1.2314130e-02
   6.3082167e+00   5.2438289e-03   3.5738105e-02  -3.5005667e-03  -1.2276206e-02
   6.3212341e+00   5.1764135e-03   3.5635276e-02  -3.4608650e-03  -1.2236696e-02
   6.3342516e+00   5.1095032e-03   3.5532928e-02  -3.4218803e-03  -1.2193642e-02
   6.3472691e+00   5.0430871e-03   3.5431121e-02  -3.3830588e-03  -1.2151882e-02
   6.3620711e+00   4.9681489e-03   3.5316130e-02  -3.3381028e-03  -1.2114805e-02
   6.3768732e+00   4.8938503e-03   3.5201737e-02  -3.2941632e-03  -1.2072286e-02
   6.3916752e+00   4.8201967e-03   3.5087840e-02  -3.2520643e-03  -1.2017071e-02
   6.4064773e+00   4.7471571e-03   3.4974671e-02  -3.2097957e-03  -1.1966758e-02
   6.4168888e+00   4.6961353e-03   3.4895614e-02  -3.1790115e-03  -1.1942632e-02
   6.4273002e+00   4.6454220e-03   3.4816831e-02  -3.1488412e-03  -1.1914790e-02
   6.4377117e+00   4.5950185e-03   3.4738293e-02  -3.1195255e-03  -1.1881112e-02
   6.4481231e+00   4.5449133e-03   3.4660086e-02  -3.0903032e-03  -1.1848262e-02
   6.4585346e+00   4.4950980e-03   3.4582270e-02  -3.0606615e-03  -1.1820725e-02
   6.4689460e+00   4.4455809e-03   3.4504752e-02  -3.0313772e-03  -1.1791683e-02
   6.4793575e+00   4.3963616e-03   3.4427518e-02  -3.0025521e-03  -1.1760235e-02
   6.4897689e+00   4.3474342e-03   3.4350605e-02  -2.9738616e-03  -1.1729216e-02
   6.5025867e+00   4.2875922e-03   3.4256399e-02  -2.9383373e-03  -1.1695003e-02
   6.5154044e+00   4.2281901e-03   3.4162647e-02  -2.9032588e-03  -1.1659290e-02
   6.5282222e+00   4.1692273e-03   3.4069321e-02  -2.8688272e-03  -1.1620297e-02
   6.5410399e+00   4.1106942e-03   3.3976477e-02  -2.8345352e-03  -1.1582457e-02
   6.5557026e+00   4.0442477e-03   3.3870964e-02  -2.7945859e-03  -1.1548385e-02
   6.5703652e+00   3.9783641e-03   3.3765992e-02  -2.7555256e-03  -1.1509580e-02
   6.5850278e+00   3.9130480e-03   3.3661474e-02  -2.7180667e-03  -1.1459775e-02
   6.5996905e+00   3.8482725e-03   3.3557609e-02  -2.6804721e-03  -1.1414172e-02
   6.6102888e+00   3.8017751e-03   3.3483040e-02  -2.6523487e-03  -1.1391397e-02
   6.6208870e+00   3.7555644e-03   3.3408734e-02  -2.6247936e-03  -1.1365192e-02
   6.6314853e+00   3.7096419e-03   3.3334661e-02  -2.5980475e-03  -1.1333439e-02
   6.6420836e+00   3.6639964e-03   3.3260906e-02  -2.5713762e-03  -1.1302564e-02
   6.6526819e+00   3.6186197e-03   3.3187525e-02  -2.5442771e-03  -1.1276966e-02
   6.6632802e+00   3.5735204e-03   3.3114427e-02  -2.5175260e-03  -1.1249832e-02
   6.6738784e+00   3.5286981e-03   3.3041596e-02  -2.4912351e-03  -1.1220173e-02
   6.6844767e+00   3.4841469e-03   3.2969073e-02  -2.4650607e-03  -1.1190991e-02
   6.6972685e+00   3.4307284e-03   3.2881991e-02  -2.4332249e-03  -1.1159893e-02
   6.7100603e+00   3.3777029e-03   3.2795322e-02  -2.4018146e-03  -1.1127221e-02
   6.7228522e+00   3.3250704e-03   3.2709038e-02  -2.3710371e-03  -1.1091142e-02
   6.7356440e+00   3.2728213e-03   3.2623197e-02  -2.3403700e-03  -1.1056222e-02
   6.7500515e+00   3.2144175e-03   3.2527142e-02  -2.3051139e-03  -1.1025691e-02
   6.7644590e+00   3.1565014e-03   3.2431564e-02  -2.2706664e-03  -1.0990729e-02
   6.7788665e+00   3.0990776e-03   3.2336384e-02  -2.2376814e-03  -1.0945583e-02
   6.7932740e+00   3.0421216e-03   3.2241785e-02  -2.2045639e-03  -1.0904213e-02
   6.8064005e+00   2.9906131e-03   3.2156288e-02  -2.1726656e-03  -1.0883907e-02
   6.8195270e+00   2.9395036e-03   3.2071116e-02  -2.1419541e-03  -1.0855335e-02
   6.8326535e+00   2.8888041e-03   3.1986143e-02  -2.1134797e-03  -1.0809277e-02
   6.8457799e+00   2.8384780e-03   3.1901670e-02  -2.0846445e-03  -1.0768489e-02
   6.8564775e+00   2.7977195e-03   3.1833368e-02  -2.0594145e-03  -1.0751966e-02
   6.8671751e+00   2.7572190e-03   3.1765275e-02  -2.0349720e-03  -1.0729922e-02
   6.8778726e+00   2.7169802e-03   3.1697343e-02  -2.0117138e-03  -1.0698870e-02
   6.8885702e+00   2.6769861e-03   3.1629710e-02  -1.9884525e-03  -1.0669212e-02
   6.8985499e+00   2.6398862e-03   3.1566968e-02  -1.9660368e-03  -1.0649039e-02
   6.9085295e+00   2.6030018e-03   3.1504440e-02  -1.9439905e-03  -1.0626804e-02
   6.9185091e+00   2.5663329e-03   3.1442112e-02  -1.9224228e-03  -1.0601542e-02
   6.9284888e+00   2.5298735e-03   3.1380028e-02  -1.9009494e-03  -1.0576616e-02
   6.9400945e+00   2.4877307e-03   3.1308176e-02  -1.8757405e-03  -1.0551157e-02
   6.9517003e+00   2.4458701e-03   3.1236629e-02  -1.8508451e-03  -1.0524503e-02
   6.9633060e+00   2.4042916e-03   3.1165371e-02  -1.8263872e-03  -1.0495558e-02
   6.9749118e+00   2.3629891e-03   3.1094439e-02  -1.8020320e-03  -1.0467246e-02
   6.9889056e+00   2.3135457e-03   3.1009403e-02  -1.7722947e-03  -1.0438384e-02
   7.0028994e+00   2.2645026e-03   3.0924793e-02  -1.7430836e-03  -1.0407109e-02
   7.0168932e+00   2.2158614e-03   3.0840563e-02  -1.7147522e-03  -1.0370304e-02
   7.0308871e+00   2.1676077e-03   3.0756812e-02  -1.6864340e-03  -1.0335549e-02
   7.0450856e+00   2.1190250e-03   3.0672471e-02  -1.6564627e-03  -1.0313343e-02
   7.0592841e+00   2.0708481e-03   3.0588497e-02  -1.6275194e-03  -1.0284321e-02
   7.0734826e+00   2.0230864e-03   3.0504777e-02  -1.6005743e-03  -1.0239962e-02
   7.0876812e+00   1.9757063e-03   3.0421582e-02  -1.5732638e-03  -1.0200967e-02
   7.0994560e+00   1.9366802e-03   3.0353175e-02  -1.5487130e-03  -1.0186931e-02
   7.1112308e+00   1.8979288e-03   3.0284980e-02  -1.5251688e-03  -1.0165537e-02
   7.1230056e+00   1.8594601e-03   3.0216907e-02  -1.5033628e-03  -1.0130362e-02
   7.1347804e+00   1.8212472e-03   3.0149183e-02  -1.4813643e-03  -1.0098323e-02
   7.1447156e+00   1.7891890e-03   3.0092430e-02  -1.4616182e-03  -1.0082791e-02
   7.1546507e+00   1.7573187e-03   3.0035850e-02  -1.4423557e-03  -1.0064038e-02
   7.1645858e+00   1.7256375e-03   2.9979423e-02  -1.4237403e-03  -1.0040626e-02
   7.1745210e+00   1.6941368e-03   2.9923215e-02  -1.4051914e-03  -1.0017637e-02
   7.1850397e+00   1.6609758e-03   2.9863994e-02  -1.3852010e-03  -9.9974732e-03
   7.1955585e+00   1.6280174e-03   2.9804994e-02  -1.3654825e-03  -9.9760423e-03
   7.2060772e+00   1.5952615e-03   2.9746203e-02  -1.3461250e-03  -9.9525575e-03
   7.2165960e+00   1.5627035e-03   2.9687652e-02  -1.3268514e-03  -9.9294400e-03
   7.2295280e+00   1.5229408e-03   2.9616036e-02  -1.3029335e-03  -9.9044709e-03
   7.2424600e+00   1.4834759e-03   2.9544755e-02  -1.2793585e-03  -9.8781430e-03
   7.2553920e+00   1.4443092e-03   2.9473786e-02  -1.2563077e-03  -9.8488547e-03
   7.2683240e+00   1.4054325e-03   2.9403179e-02  -1.2333267e-03  -9.8205784e-03
   7.2829637e+00   1.3617592e-03   2.9323775e-02  -1.2066050e-03  -9.7966998e-03
   7.2976035e+00   1.3184601e-03   2.9244757e-02  -1.1806011e-03  -9.7685785e-03
   7.3122432e+00   1.2755403e-03   2.9166047e-02  -1.1559463e-03  -9.7306644e-03
   7.3268829e+00   1.2329769e-03   2.9087823e-02  -1.1311027e-03  -9.6964210e-03
   7.3400294e+00   1.1950364e-03   2.9018171e-02  -1.1070858e-03  -9.6823433e-03
   7.3531758e+00   1.1573951e-03   2.8948759e-02  -1.0841689e-03  -9.6602240e-03
   7.3663222e+00   1.1200641e-03   2.8879467e-02  -1.0633726e-03  -9.6211077e-03
   7.3794686e+00   1.0830086e-03   2.8810587e-02  -1.0421752e-03  -9.5870855e-03
   7.3899979e+00   1.0535096e-03   2.8755875e-02  -1.0235413e-03  -9.5754870e-03
   7.4005271e+00   1.0241972e-03   2.8701314e-02  -1.0055998e-03  -9.5588187e-03
   7.4110563e+00   9.9507488e-04   2.8646864e-02  -9.8869040e-04  -9.5340976e-03
   7.4215856e+00   9.6612790e-04   2.8592645e-02  -9.7176673e-04  -9.5104897e-03
   7.4313242e+00   9.3950177e-04   2.8542774e-02  -9.5548943e-04  -9.4950023e-03
   7.4410628e+00   9.1302787e-04   2.8493065e-02  -9.3950211e-04  -9.4778090e-03
   7.4508014e+00   8.8670641e-04   2.8443506e-02  -9.2388291e-04  -9.4582205e-03
   7.4605401e+00   8.6053272e-04   2.8394133e-02  -9.0833536e-04  -9.4388312e-03
   7.4719987e+00   8.2992082e-04   2.8336307e-02  -8.8985932e-04  -9.4186701e-03
   7.4834574e+00   7.9951281e-04   2.8278719e-02  -8.7161529e-04  -9.3976071e-03
   7.4949160e+00   7.6930856e-04   2.8221357e-02  -8.5369331e-04  -9.3748461e-03
   7.5063747e+00   7.3930358e-04   2.8164250e-02  -8.3584688e-04  -9.3525406e-03
   7.5205042e+00   7.0257220e-04   2.8094225e-02  -8.1355130e-04  -9.3291013e-03
   7.5346337e+00   6.6614325e-04   2.8024548e-02  -7.9166133e-04  -9.3037825e-03
   7.5487632e+00   6.3001799e-04   2.7955183e-02  -7.7045624e-04  -9.2741237e-03
   7.5628927e+00   5.9418521e-04   2.7886209e-02  -7.4925266e-04  -9.2461018e-03
   7.5774192e+00   5.5763378e-04   2.7815830e-02  -7.2636044e-04  -9.2285782e-03
   7.5919458e+00   5.2139809e-04   2.7745754e-02  -7.0436100e-04  -9.2049465e-03
   7.6064723e+00   4.8548718e-04   2.7675874e-02  -6.8414268e-04  -9.1674065e-03
   7.6209989e+00   4.4987053e-04   2.7606442e-02  -6.6354477e-04  -9.1348837e-03
   7.6328995e+00   4.2089017e-04   2.7550069e-02  -6.4487657e-04  -9.1252121e-03
   7.6448001e+00   3.9211971e-04   2.7493855e-02  -6.2713912e-04  -9.1085003e-03
   7.6567007e+00   3.6356715e-04   2.7437714e-02  -6.1105135e-04  -9.0784397e-03
   7.6686014e+00   3.3520678e-04   2.7381864e-02  -5.9473428e-04  -9.0514924e-03
   7.6784054e+00   3.1197353e-04   2.7336185e-02  -5.8014778e-04  -9.0401439e-03
   7.6882095e+00   2.8887667e-04   2.7290634e-02  -5.6598874e-04  -9.0257887e-03
   7.6980136e+00   2.6591731e-04   2.7245194e-02  -5.5239798e-04  -9.0071886e-03
   7.7078177e+00   2.4308796e-04   2.7199924e-02  -5.3885494e-04  -8.9889025e-03
   7.7181255e+00   2.1922022e-04   2.7152556e-02  -5.2429628e-04  -8.9732649e-03
   7.7284333e+00   1.9549668e-04   2.7105356e-02  -5.0995273e-04  -8.9565422e-03
   7.7387411e+00   1.7191742e-04   2.7058316e-02  -4.9589325e-04  -8.9381258e-03
   7.7490489e+00   1.4847872e-04   2.7011460e-02  -4.8189417e-04  -8.9199714e-03
   7.7619112e+00   1.1942376e-04   2.6953282e-02  -4.6423673e-04  -8.9000789e-03
   7.7747736e+00   9.0587016e-05   2.6895370e-02  -4.4684261e-04  -8.8790953e-03
   7.7876359e+00   6.1968792e-05   2.6837703e-02  -4.2985567e-04  -8.8557511e-03
   7.8004982e+00   3.3562853e-05   2.6780324e-02  -4.1291493e-04  -8.8332019e-03
   7.8153609e+00   9.9268971e-07   2.6714456e-02  -3.9272061e-04  -8.8140537e-03
   7.8302236e+00  -3.1291428e-05   2.6648904e-02  -3.7312715e-04  -8.7912170e-03
   7.8450863e+00  -6.3284632e-05   2.6583601e-02  -3.5468911e-04  -8.7598185e-03
   7.8599490e+00  -9.5006780e-05   2.6518702e-02  -3.3605588e-04  -8.7316834e-03
   7.8704991e+00  -1.1736972e-04   2.6472954e-02  -3.2205358e-04  -8.7194462e-03
   7.8810493e+00  -1.3959172e-04   2.6427352e-02  -3.0844089e-04  -8.7045656e-03
   7.8915994e+00  -1.6167125e-04   2.6381872e-02  -2.9539805e-04  -8.6854575e-03
   7.9021496e+00  -1.8361630e-04   2.6336579e-02  -2.8237138e-04  -8.6669702e-03
   7.9126997e+00  -2.0543258e-04   2.6291515e-02  -2.6898336e-04  -8.6524084e-03
   7.9232498e+00  -2.2711335e-04   2.6246613e-02  -2.5581454e-04  -8.6366793e-03
   7.9338000e+00  -2.4865833e-04   2.6201861e-02  -2.4294690e-04  -8.6190599e-03
   7.9443501e+00  -2.7007159e-04   2.6157289e-02  -2.3012762e-04  -8.6017620e-03
   7.9571830e+00  -2.9594547e-04   2.6103349e-02  -2.1430108e-04  -8.5837669e-03
   7.9700158e+00  -3.2162455e-04   2.6049650e-02  -1.9873754e-04  -8.5645553e-03
   7.9828487e+00  -3.4710815e-04   2.5996171e-02  -1.8359408e-04  -8.5427427e-03
   7.9956815e+00  -3.7240280e-04   2.5942957e-02  -1.6847674e-04  -8.5217747e-03
   8.0101934e+00  -4.0078948e-04   2.5883177e-02  -1.5075308e-04  -8.5048556e-03
   8.0247052e+00  -4.2893143e-04   2.5823670e-02  -1.3358636e-04  -8.4844072e-03
   8.0392171e+00  -4.5682387e-04   2.5764375e-02  -1.1749458e-04  -8.4558789e-03
   8.0537289e+00  -4.8448510e-04   2.5705438e-02  -1.0121682e-04  -8.4303118e-03
   8.0668943e+00  -5.0939812e-04   2.5652426e-02  -8.5005575e-05  -8.4209139e-03
   8.0800597e+00  -5.3411037e-04   2.5599583e-02  -6.9678557e-05  -8.4048451e-03
   8.0932251e+00  -5.5861227e-04   2.5546810e-02  -5.6082596e-05  -8.3746752e-03
   8.1063905e+00  -5.8293238e-04   2.5494348e-02  -4.2126646e-05  -8.3487243e-03
   8.1170368e+00  -6.0248222e-04   2.5452287e-02  -2.9416006e-05  -8.3410011e-03
   8.1276832e+00  -6.2190424e-04   2.5410333e-02  -1.7284677e-05  -8.3288870e-03
   8.1383296e+00  -6.4119516e-04   2.5368450e-02  -6.0404291e-06  -8.3096804e-03
   8.1489759e+00  -6.6036776e-04   2.5326744e-02   5.2446633e-06  -8.2915104e-03
   8.1588890e+00  -6.7812129e-04   2.5288135e-02   1.6342051e-05  -8.2803658e-03
   8.1688021e+00  -6.9576973e-04   2.5249646e-02   2.7190129e-05  -8.2676179e-03
   8.1787152e+00  -7.1331261e-04   2.5211266e-02   3.7708005e-05  -8.2525545e-03
   8.1886282e+00  -7.3075425e-04   2.5173029e-02   4.8185114e-05  -8.2377093e-03
   8.2002246e+00  -7.5103327e-04   2.5128512e-02   6.0658988e-05  -8.2229781e-03
   8.2118209e+00  -7.7117363e-04   2.5084172e-02   7.2937798e-05  -8.2073155e-03
   8.2234172e+00  -7.9117499e-04   2.5039997e-02   8.4927667e-05  -8.1898939e-03
   8.2350135e+00  -8.1104154e-04   2.4996017e-02   9.6881418e-05  -8.1729243e-03
   8.2490772e+00  -8.3496051e-04   2.4942985e-02   1.1172201e-04  -8.1563787e-03
   8.2631408e+00  -8.5868025e-04   2.4890200e-02   1.2621688e-04  -8.1379176e-03
   8.2772045e+00  -8.8219872e-04   2.4837630e-02   1.4008887e-04  -8.1151032e-03
   8.2912681e+00  -9.0552625e-04   2.4785352e-02   1.5401498e-04  -8.0938608e-03
   8.3055429e+00  -9.2902333e-04   2.4732702e-02   1.6920623e-04  -8.0826693e-03
   8.3198177e+00  -9.5231628e-04   2.4680254e-02   1.8363976e-04  -8.0659499e-03
   8.3340925e+00  -9.7539646e-04   2.4627915e-02   1.9652971e-04  -8.0368065e-03
   8.3483672e+00  -9.9829028e-04   2.4575906e-02   2.0978765e-04  -8.0119846e-03
   8.3601366e+00  -1.0170438e-03   2.4533425e-02   2.2230238e-04  -8.0062186e-03
   8.3719059e+00  -1.0356594e-03   2.4491049e-02   2.3405274e-04  -7.9944879e-03
   8.3836753e+00  -1.0541302e-03   2.4448706e-02   2.4444903e-04  -7.9716193e-03
   8.3954447e+00  -1.0724773e-03   2.4406577e-02   2.5504696e-04  -7.9512431e-03
   8.4053241e+00  -1.0877941e-03   2.4371476e-02   2.6492412e-04  -7.9432939e-03
   8.4152035e+00  -1.1030184e-03   2.4336467e-02   2.7445050e-04  -7.9327752e-03
   8.4250830e+00  -1.1181491e-03   2.4301536e-02   2.8350065e-04  -7.9185849e-03
   8.4349624e+00  -1.1331926e-03   2.4266734e-02   2.9252702e-04  -7.9046858e-03
   8.4454410e+00  -1.1490579e-03   2.4230002e-02   3.0240529e-04  -7.8931552e-03
   8.4559196e+00  -1.1648242e-03   2.4193396e-02   3.1210579e-04  -7.8806223e-03
   8.4663982e+00  -1.1804913e-03   2.4156910e-02   3.2156051e-04  -7.8664879e-03
   8.4768768e+00  -1.1960624e-03   2.4120565e-02   3.3098182e-04  -7.8526102e-03
   8.4898286e+00  -1.2151802e-03   2.4075870e-02   3.4284189e-04  -7.8380973e-03
   8.5027803e+00  -1.2341512e-03   2.4031371e-02   3.5448366e-04  -7.8225000e-03
   8.5157321e+00  -1.2529746e-03   2.3987051e-02   3.6576565e-04  -7.8045724e-03
   8.5286838e+00  -1.2716560e-03   2.3942949e-02   3.7704096e-04  -7.7874033e-03
   8.5433985e+00  -1.2927173e-03   2.3893182e-02   3.9047133e-04  -7.7743187e-03
   8.5581131e+00  -1.3135918e-03   2.3843635e-02   4.0339105e-04  -7.7577975e-03
   8.5728277e+00  -1.3342743e-03   2.3794248e-02   4.1529209e-04  -7.7333786e-03
   8.5875424e+00  -1.3547823e-03   2.3745163e-02   4.2741025e-04  -7.7118849e-03
   8.5980456e+00  -1.3693228e-03   2.3710381e-02   4.3679332e-04  -7.7035897e-03
   8.6085488e+00  -1.3837699e-03   2.3675699e-02   4.4584409e-04  -7.6928959e-03
   8.6190520e+00  -1.3981221e-03   2.3641099e-02   4.5440298e-04  -7.6784019e-03
   8.6295552e+00  -1.4123863e-03   2.3606637e-02   4.6296416e-04  -7.6644357e-03
   8.6400585e+00  -1.4265676e-03   2.3572353e-02   4.7186309e-04  -7.6539348e-03
   8.6505617e+00  -1.4406596e-03   2.3538185e-02   4.8058601e-04  -7.6423933e-03
   8.6610649e+00  -1.4546620e-03   2.3504125e-02   4.8906196e-04  -7.6291865e-03
   8.6715681e+00  -1.4685782e-03   2.3470198e-02   4.9751131e-04  -7.6162429e-03
   8.6843765e+00  -1.4854360e-03   2.3429035e-02   5.0803901e-04  -7.6030890e-03
   8.6971849e+00  -1.5021652e-03   2.3388048e-02   5.1836152e-04  -7.5888655e-03
   8.7099933e+00  -1.5187648e-03   2.3347221e-02   5.2834298e-04  -7.5723766e-03
   8.7228017e+00  -1.5352402e-03   2.3306591e-02   5.3832383e-04  -7.5566011e-03
   8.7373524e+00  -1.5538148e-03   2.3260742e-02   5.5023971e-04  -7.5446054e-03
   8.7519031e+00  -1.5722255e-03   2.3215093e-02   5.6169559e-04  -7.5294919e-03
   8.7664538e+00  -1.5904678e-03   2.3169588e-02   5.7223527e-04  -7.5072549e-03
   8.7810045e+00  -1.6085575e-03   2.3124355e-02   5.8296838e-04  -7.4876126e-03
   8.7942292e+00  -1.6248823e-03   2.3083615e-02   5.9403947e-04  -7.4820691e-03
   8.8074539e+00  -1.6410708e-03   2.3042989e-02   6.0433984e-04  -7.4705026e-03
   8.8206786e+00  -1.6571142e-03   2.3002386e-02   6.1310126e-04  -7.4461744e-03
   8.8339033e+00  -1.6730378e-03   2.2962027e-02   6.2221735e-04  -7.4256760e-03
   8.8445615e+00  -1.6857984e-03   2.2929800e-02   6.3087285e-04  -7.4211460e-03
   8.8552196e+00  -1.6984727e-03   2.2897643e-02   6.3901898e-04  -7.4126140e-03
   8.8658778e+00  -1.7110575e-03   2.2865523e-02   6.4637465e-04  -7.3976139e-03
   8.8765360e+00  -1.7235645e-03   2.2833539e-02   6.5378519e-04  -7.3835517e-03
   8.8864132e+00  -1.7350924e-03   2.2804077e-02   6.6120138e-04  -7.3757338e-03
   8.8962905e+00  -1.7465507e-03   2.2774701e-02   6.6840756e-04  -7.3664635e-03
   8.9061677e+00  -1.7579391e-03   2.2745401e-02   6.7533236e-04  -7.3551131e-03
   8.9160450e+00  -1.7692611e-03   2.2716207e-02   6.8223362e-04  -7.3439404e-03
   8.9275966e+00  -1.7824218e-03   2.2682227e-02   6.9051356e-04  -7.3331885e-03
   8.9391481e+00  -1.7954913e-03   2.2648376e-02   6.9863931e-04  -7.3216043e-03
   8.9506997e+00  -1.8084691e-03   2.2614645e-02   7.0652904e-04  -7.3084674e-03
   8.9622513e+00  -1.8213587e-03   2.2581058e-02   7.1440360e-04  -7.2957101e-03
   8.9763117e+00  -1.8369341e-03   2.2540412e-02   7.2431104e-04  -7.2836961e-03
   8.9903722e+00  -1.8523774e-03   2.2499947e-02   7.3394014e-04  -7.2699915e-03
   9.0044327e+00  -1.8676865e-03   2.2459635e-02   7.4304850e-04  -7.2524663e-03
   9.0184932e+00  -1.8828700e-03   2.2419543e-02   7.5222762e-04  -7.2362985e-03
   9.0328252e+00  -1.8982301e-03   2.2379008e-02   7.6254782e-04  -7.2290192e-03
   9.0471572e+00  -1.9134525e-03   2.2338614e-02   7.7221629e-04  -7.2167823e-03
   9.0614893e+00  -1.9285291e-03   2.2298278e-02   7.8052759e-04  -7.1933993e-03
   9.0758213e+00  -1.9434831e-03   2.2258200e-02   7.8919658e-04  -7.1738940e-03
   9.0876353e+00  -1.9557340e-03   2.2225494e-02   7.9779468e-04  -7.1710966e-03
   9.0994494e+00  -1.9678909e-03   2.2192854e-02   8.0571406e-04  -7.1628484e-03
   9.1112635e+00  -1.9799474e-03   2.2160215e-02   8.1241130e-04  -7.1443833e-03
   9.1230776e+00  -1.9919226e-03   2.2127744e-02   8.1931474e-04  -7.1282166e-03
   9.1329484e+00  -2.0018758e-03   2.2100830e-02   8.2599431e-04  -7.1230738e-03
   9.1428191e+00  -2.0117672e-03   2.2073980e-02   8.3236605e-04  -7.1155720e-03
   9.1526899e+00  -2.0215955e-03   2.2047179e-02   8.3831573e-04  -7.1047082e-03
   9.1625606e+00  -2.0313664e-03   2.2020476e-02   8.4425610e-04  -7.0940979e-03
   9.1729931e+00  -2.0416352e-03   2.1992394e-02   8.5082333e-04  -7.0857777e-03
   9.1834255e+00  -2.0518390e-03   2.1964405e-02   8.5724437e-04  -7.0765466e-03
   9.1938580e+00  -2.0619772e-03   2.1936500e-02   8.6345922e-04  -7.0658767e-03
   9.2042904e+00  -2.0720527e-03   2.1908701e-02   8.6965668e-04  -7.0554205e-03
   9.2172053e+00  -2.0844426e-03   2.1874461e-02   8.7753589e-04  -7.0447946e-03
   9.2301202e+00  -2.0967357e-03   2.1840365e-02   8.8524151e-04  -7.0332015e-03
   9.2430351e+00  -2.1089313e-03   2.1806399e-02   8.9264955e-04  -7.0195503e-03
   9.2559500e+00  -2.1210339e-03   2.1772596e-02   9.0006935e-04  -7.0065485e-03
   9.2706910e+00  -2.1347425e-03   2.1734279e-02   9.0910897e-04  -6.9973725e-03
   9.2854320e+00  -2.1483262e-03   2.1696122e-02   9.1771932e-04  -6.9851353e-03
   9.3001731e+00  -2.1617802e-03   2.1658070e-02   9.2544937e-04  -6.9658783e-03
   9.3149141e+00  -2.1751197e-03   2.1620250e-02   9.3339564e-04  -6.9492062e-03
   9.3254412e+00  -2.1845833e-03   2.1593447e-02   9.3973747e-04  -6.9435656e-03
   9.3359684e+00  -2.1939844e-03   2.1566714e-02   9.4579393e-04  -6.9357710e-03
   9.3464955e+00  -2.2033212e-03   2.1540036e-02   9.5142075e-04  -6.9245559e-03
   9.3570227e+00  -2.2126000e-03   2.1513463e-02   9.5706233e-04  -6.9138133e-03
   9.3675499e+00  -2.2218250e-03   2.1487031e-02   9.6302104e-04  -6.9061911e-03
   9.3780770e+00  -2.2309906e-03   2.1460684e-02   9.6883256e-04  -6.8976179e-03
   9.3886042e+00  -2.2400962e-03   2.1434416e-02   9.7443191e-04  -6.8875226e-03
   9.3991313e+00  -2.2491448e-03   2.1408248e-02   9.8001966e-04  -6.8776608e-03
   9.4119473e+00  -2.2600874e-03   2.1376554e-02   9.8704303e-04  -6.8680392e-03
   9.4247632e+00  -2.2709446e-03   2.1344990e-02   9.9389766e-04  -6.8574293e-03
   9.4375791e+00  -2.2817155e-03   2.1313542e-02   1.0004595e-03  -6.8447403e-03
   9.4503951e+00  -2.2924047e-03   2.1282243e-02   1.0070388e-03  -6.8326892e-03
   9.4649262e+00  -2.3044333e-03   2.1246999e-02   1.0150437e-03  -6.8243821e-03
   9.4794573e+00  -2.3163530e-03   2.1211898e-02   1.0226547e-03  -6.8132363e-03
   9.4939884e+00  -2.3281595e-03   2.1176890e-02   1.0294593e-03  -6.7956310e-03
   9.5085195e+00  -2.3398665e-03   2.1142092e-02   1.0364605e-03  -6.7803514e-03
   9.5217248e+00  -2.3504334e-03   2.1110770e-02   1.0440259e-03  -6.7775281e-03
   9.5349301e+00  -2.3609087e-03   2.1079523e-02   1.0509170e-03  -6.7692864e-03
   9.5481354e+00  -2.3712840e-03   2.1048267e-02   1.0564460e-03  -6.7495933e-03
   9.5613407e+00  -2.3815821e-03   2.1017202e-02   1.0623089e-03  -6.7333105e-03
   9.5720047e+00  -2.3898546e-03   2.0992364e-02   1.0682305e-03  -6.7309155e-03
   9.5826687e+00  -2.3980688e-03   2.0967571e-02   1.0737058e-03  -6.7249194e-03
   9.5933327e+00  -2.4062218e-03   2.0942793e-02   1.0784816e-03  -6.7131030e-03
   9.6039966e+00  -2.4143237e-03   2.0918119e-02   1.0833179e-03  -6.7021244e-03
   9.6138967e+00  -2.4218057e-03   2.0895358e-02   1.0883126e-03  -6.6966307e-03
   9.6237967e+00  -2.4292411e-03   2.0872659e-02   1.0931266e-03  -6.6898149e-03
   9.6336967e+00  -2.4366295e-03   2.0850013e-02   1.0976942e-03  -6.6811014e-03
   9.6435967e+00  -2.4439740e-03   2.0827448e-02   1.1022503e-03  -6.6725467e-03
   9.6551675e+00  -2.4525056e-03   2.0801202e-02   1.1077785e-03  -6.6646557e-03
   9.6667382e+00  -2.4609767e-03   2.0775053e-02   1.1131788e-03  -6.6559936e-03
   9.6783090e+00  -2.4693867e-03   2.0748990e-02   1.1183758e-03  -6.6458981e-03
   9.6898797e+00  -2.4777385e-03   2.0723037e-02   1.1235721e-03  -6.6361425e-03
   9.7039375e+00  -2.4878119e-03   2.0691691e-02   1.1301984e-03  -6.6274968e-03
   9.7179953e+00  -2.4977977e-03   2.0660477e-02   1.1365889e-03  -6.6172875e-03
   9.7320531e+00  -2.5076937e-03   2.0629371e-02   1.1425214e-03  -6.6035636e-03
   9.7461109e+00  -2.5175077e-03   2.0598433e-02   1.1485375e-03  -6.5910684e-03
   9.7604197e+00  -2.5274238e-03   2.0567210e-02   1.1555569e-03  -6.5867070e-03
   9.7747284e+00  -2.5372477e-03   2.0536084e-02   1.1620034e-03  -6.5778306e-03
   9.7890372e+00  -2.5469718e-03   2.0504978e-02   1.1672375e-03  -6.5588308e-03
   9.8033460e+00  -2.5566169e-03   2.0474073e-02   1.1728135e-03  -6.5433249e-03
   9.8151501e+00  -2.5645288e-03   2.0448855e-02   1.1787415e-03  -6.5425450e-03
   9.8269542e+00  -2.5723770e-03   2.0423674e-02   1.1840686e-03  -6.5368321e-03
   9.8387583e+00  -2.5801554e-03   2.0398474e-02   1.1883048e-03  -6.5218910e-03
   9.8505625e+00  -2.5878813e-03   2.0373405e-02   1.1927384e-03  -6.5090092e-03
   9.8604463e+00  -2.5943191e-03   2.0352595e-02   1.1972844e-03  -6.5057816e-03
   9.8703302e+00  -2.6007153e-03   2.0331827e-02   1.2015597e-03  -6.5004102e-03
   9.8802141e+00  -2.6070686e-03   2.0311090e-02   1.2054600e-03  -6.4919795e-03
   9.8900980e+00  -2.6133841e-03   2.0290428e-02   1.2093606e-03  -6.4837769e-03
   9.9005536e+00  -2.6200278e-03   2.0268682e-02   1.2137596e-03  -6.4777358e-03
   9.9110093e+00  -2.6266280e-03   2.0247005e-02   1.2180342e-03  -6.4708540e-03
   9.9214649e+00  -2.6331845e-03   2.0225389e-02   1.2221287e-03  -6.4626438e-03
   9.9319205e+00  -2.6396997e-03   2.0203854e-02   1.2262170e-03  -6.4546254e-03
   9.9448489e+00  -2.6477016e-03   2.0177362e-02   1.2314761e-03  -6.4468386e-03
   9.9577772e+00  -2.6556395e-03   2.0150978e-02   1.2365894e-03  -6.4381477e-03
   9.9707055e+00  -2.6635123e-03   2.0124686e-02   1.2414421e-03  -6.4275440e-03
   9.9836339e+00  -2.6713242e-03   2.0098521e-02   1.2463202e-03  -6.4175303e-03
   9.9877254e+00  -2.6737845e-03   2.0090272e-02   1.2479232e-03  -6.4149568e-03
   9.9918169e+00  -2.6762387e-03   2.0082034e-02   1.2495142e-03  -6.4123145e-03
   9.9959085e+00  -2.6786866e-03   2.0073808e-02   1.2510951e-03  -6.4096192e-03
   1.0000000e+01  -2.6811284e-03   2.0065592e-02   1.2526675e-03  -6.4068871e-03


==> data/TwoLink_torque_true.dat <==
   0.0000000e+00   3.0000000e-01   3.0000000e-01   3.0000000e-01   3.0000000e-01
   1.0047546e-03   3.0029393e-01   3.0029393e-01   2.8515061e-01   2.8515061e-01
   2.0095091e-03   3.0057316e-01   3.0057316e-01   2.7073647e-01   2.7073647e-01
   3.0142637e-03   3.0083812e-01   3.0083812e-01   2.5674495e-01   2.5674495e-01
   4.0190183e-03   3.0108923e-01   3.0108923e-01   2.4316377e-01   2.4316377e-01
   9.0427912e-03   3.0215144e-01   3.0215144e-01   1.8098985e-01   1.8098985e-01
   1.4066564e-02   3.0292324e-01   3.0292324e-01   1.2743618e-01   1.2743618e-01
   1.9090337e-02   3.0344426e-01   3.0344426e-01   8.1340960e-02   8.1340960e-02
   2.4114110e-02   3.0375017e-01   3.0375017e-01   4.1657467e-02   4.1657467e-02
   3.0104270e-02   3.0387668e-01   3.0387668e-01   1.4624482e-03   1.4624482e-03
   3.6094430e-02   3.0378250e-01   3.0378250e-01  -3.2113385e-02  -3.2113385e-02
   4.2084590e-02   3.0350300e-01   3.0350300e-01  -6.0107943e-02  -6.0107943e-02
   4.8074750e-02   3.0307006e-01   3.0307006e-01  -8.3456312e-02  -8.3456312e-02
   5.3471342e-02   3.0257085e-01   3.0257085e-01  -1.0116476e-01  -1.0116476e-01
   5.8867934e-02   3.0198347e-01   3.0198347e-01  -1.1616932e-01  -1.1616932e-01
   6.4264526e-02   3.0132114e-01   3.0132114e-01  -1.2885820e-01  -1.2885820e-01
   6.9661117e-02   3.0059577e-01   3.0059577e-01  -1.3958071e-01  -1.3958071e-01
   7.6579506e-02   2.9958997e-01   2.9958997e-01  -1.5093022e-01  -1.5093022e-01
   8.3497895e-02   2.9851355e-01   2.9851355e-01  -1.6001733e-01  -1.6001733e-01
   9.0416284e-02   2.9738010e-01   2.9738010e-01  -1.6724094e-01  -1.6724094e-01
   9.7334673e-02   2.9620198e-01   2.9620198e-01  -1.7296447e-01  -1.7296447e-01
   1.0542543e-01   2.9478117e-01   2.9478117e-01  -1.7815534e-01  -1.7815534e-01
   1.1351619e-01   2.9332378e-01   2.9332378e-01  -1.8201587e-01  -1.8201587e-01
   1.2160695e-01   2.9183873e-01   2.9183873e-01  -1.8480929e-01  -1.8480929e-01
   1.2969771e-01   2.9033445e-01   2.9033445e-01  -1.8678373e-01  -1.8678373e-01
   1.3926725e-01   2.8853959e-01   2.8853959e-01  -1.8833324e-01  -1.8833324e-01
   1.4883678e-01   2.8673320e-01   2.8673320e-01  -1.8919218e-01  -1.8919218e-01
   1.5840632e-01   2.8492036e-01   2.8492036e-01  -1.8951187e-01  -1.8951187e-01
   1.6797586e-01   2.8310628e-01   2.8310628e-01  -1.8944746e-01  -1.8944746e-01
   1.7943765e-01   2.8093748e-01   2.8093748e-01  -1.8903264e-01  -1.8903264e-01
   1.9089944e-01   2.7877514e-01   2.7877514e-01  -1.8831502e-01  -1.8831502e-01
   2.0236124e-01   2.7662155e-01   2.7662155e-01  -1.8736567e-01  -1.8736567e-01
   2.1382303e-01   2.7447959e-01   2.7447959e-01  -1.8627317e-01  -1.8627317e-01
   2.2794830e-01   2.7185902e-01   2.7185902e-01  -1.8482699e-01  -1.8482699e-01
   2.4207358e-01   2.6925955e-01   2.6925955e-01  -1.8327687e-01  -1.8327687e-01
   2.5619886e-01   2.6668178e-01   2.6668178e-01  -1.8164653e-01  -1.8164653e-01
   2.7032413e-01   2.6412715e-01   2.6412715e-01  -1.7998568e-01  -1.7998568e-01
   2.8833380e-01   2.6090507e-01   2.6090507e-01  -1.7787854e-01  -1.7787854e-01
   3.0634347e-01   2.5772102e-01   2.5772102e-01  -1.7575828e-01  -1.7575828e-01
   3.2435314e-01   2.5457454e-01   2.5457454e-01  -1.7362566e-01  -1.7362566e-01
   3.4236281e-01   2.5146619e-01   2.5146619e-01  -1.7151060e-01  -1.7151060e-01
   3.6630844e-01   2.4739274e-01   2.4739274e-01  -1.6875919e-01  -1.6875919e-01
   3.9025408e-01   2.4338478e-01   2.4338478e-01  -1.6603732e-01  -1.6603732e-01
   4.1419971e-01   2.3944097e-01   2.3944097e-01  -1.6333626e-01  -1.6333626e-01
   4.3814535e-01   2.3556113e-01   2.3556113e-01  -1.6068121e-01  -1.6068121e-01
   4.7044757e-01   2.3042827e-01   2.3042827e-01  -1.5721351e-01  -1.5721351e-01
   5.0274980e-01   2.2540651e-01   2.2540651e-01  -1.5379858e-01  -1.5379858e-01
   5.3505203e-01   2.2049245e-01   2.2049245e-01  -1.5040689e-01  -1.5040689e-01
   5.6735425e-01   2.1568602e-01   2.1568602e-01  -1.4710467e-01  -1.4710467e-01
   6.0382022e-01   2.1039188e-01   2.1039188e-01  -1.4364133e-01  -1.4364133e-01
   6.4028619e-01   2.0522420e-01   2.0522420e-01  -1.4015720e-01  -1.4015720e-01
   6.7675216e-01   2.0017488e-01   2.0017488e-01  -1.3650613e-01  -1.3650613e-01
   7.1321813e-01   1.9525276e-01   1.9525276e-01  -1.3303701e-01  -1.3303701e-01
   7.3501219e-01   1.9237481e-01   1.9237481e-01  -1.3117601e-01  -1.3117601e-01
   7.5680626e-01   1.8953757e-01   1.8953757e-01  -1.2929069e-01  -1.2929069e-01
   7.7860033e-01   1.8673987e-01   1.8673987e-01  -1.2736492e-01  -1.2736492e-01
   8.0039440e-01   1.8398346e-01   1.8398346e-01  -1.2546773e-01  -1.2546773e-01
   8.2218846e-01   1.8126924e-01   1.8126924e-01  -1.2364288e-01  -1.2364288e-01
   8.4398253e-01   1.7859461e-01   1.7859461e-01  -1.2183143e-01  -1.2183143e-01
   8.6577660e-01   1.7595885e-01   1.7595885e-01  -1.2002886e-01  -1.2002886e-01
   8.8757067e-01   1.7336198e-01   1.7336198e-01  -1.1825294e-01  -1.1825294e-01
   9.1714012e-01   1.6990064e-01   1.6990064e-01  -1.1590984e-01  -1.1590984e-01
   9.4670956e-01   1.6650803e-01   1.6650803e-01  -1.1360189e-01  -1.1360189e-01
   9.7627901e-01   1.6318234e-01   1.6318234e-01  -1.1131587e-01  -1.1131587e-01
   1.0058485e+00   1.5992327e-01   1.5992327e-01  -1.0908162e-01  -1.0908162e-01
   1.0422522e+00   1.5600302e-01   1.5600302e-01  -1.0647507e-01  -1.0647507e-01
   1.0786560e+00   1.5217727e-01   1.5217727e-01  -1.0388408e-01  -1.0388408e-01
   1.1150597e+00   1.4844143e-01   1.4844143e-01  -1.0124132e-01  -1.0124132e-01
   1.1514635e+00   1.4479866e-01   1.4479866e-01  -9.8705402e-02  -9.8705402e-02
   1.1750730e+00   1.4248715e-01   1.4248715e-01  -9.7184836e-02  -9.7184836e-02
   1.1986825e+00   1.4021153e-01   1.4021153e-01  -9.5658029e-02  -9.5658029e-02
   1.2222919e+00   1.3797070e-01   1.3797070e-01  -9.4109466e-02  -9.4109466e-02
   1.2459014e+00   1.3576580e-01   1.3576580e-01  -9.2589470e-02  -9.2589470e-02
   1.2695109e+00   1.3359740e-01   1.3359740e-01  -9.1131075e-02  -9.1131075e-02
   1.2931204e+00   1.3146325e-01   1.3146325e-01  -8.9684674e-02  -8.9684674e-02
   1.3167298e+00   1.2936263e-01   1.2936263e-01  -8.8244297e-02  -8.8244297e-02
   1.3403393e+00   1.2729561e-01   1.2729561e-01  -8.6828349e-02  -8.6828349e-02
   1.3703436e+00   1.2471718e-01   1.2471718e-01  -8.5087103e-02  -8.5087103e-02
   1.4003480e+00   1.2219059e-01   1.2219059e-01  -8.3369683e-02  -8.3369683e-02
   1.4303523e+00   1.1971438e-01   1.1971438e-01  -8.1662919e-02  -8.1662919e-02
   1.4603566e+00   1.1728854e-01   1.1728854e-01  -7.9997063e-02  -7.9997063e-02
   1.4950977e+00   1.1454336e-01   1.1454336e-01  -7.8177175e-02  -7.8177175e-02
   1.5298389e+00   1.1186121e-01   1.1186121e-01  -7.6362979e-02  -7.6362979e-02
   1.5645800e+00   1.0923893e-01   1.0923893e-01  -7.4504854e-02  -7.4504854e-02
   1.5993211e+00   1.0667907e-01   1.0667907e-01  -7.2719752e-02  -7.2719752e-02
   1.6231139e+00   1.0496301e-01   1.0496301e-01  -7.1591834e-02  -7.1591834e-02
   1.6469068e+00   1.0327377e-01   1.0327377e-01  -7.0458738e-02  -7.0458738e-02
   1.6706996e+00   1.0161052e-01   1.0161052e-01  -6.9308154e-02  -6.9308154e-02
   1.6944924e+00   9.9974151e-02   9.9974151e-02  -6.8179314e-02  -6.8179314e-02
   1.7182852e+00   9.8365135e-02   9.8365135e-02  -6.7098116e-02  -6.7098116e-02
   1.7420780e+00   9.6781717e-02   9.6781717e-02  -6.6025351e-02  -6.6025351e-02
   1.7658709e+00   9.5223324e-02   9.5223324e-02  -6.4956115e-02  -6.4956115e-02
   1.7896637e+00   9.3690063e-02   9.3690063e-02  -6.3905332e-02  -6.3905332e-02
   1.8193433e+00   9.1812681e-02   9.1812681e-02  -6.2638184e-02  -6.2638184e-02
   1.8490229e+00   8.9972630e-02   8.9972630e-02  -6.1387720e-02  -6.1387720e-02
   1.8787025e+00   8.8168840e-02   8.8168840e-02  -6.0144150e-02  -6.0144150e-02
   1.9083821e+00   8.6401362e-02   8.6401362e-02  -5.8930149e-02  -5.8930149e-02
   1.9425889e+00   8.4409782e-02   8.4409782e-02  -5.7608083e-02  -5.7608083e-02
   1.9767958e+00   8.2463271e-02   8.2463271e-02  -5.6291141e-02  -5.6291141e-02
   2.0110026e+00   8.0559648e-02   8.0559648e-02  -5.4945659e-02  -5.4945659e-02
   2.0452094e+00   7.8700602e-02   7.8700602e-02  -5.3650865e-02  -5.3650865e-02
   2.0693976e+00   7.7413685e-02   7.7413685e-02  -5.2803339e-02  -5.2803339e-02
   2.0935857e+00   7.6147255e-02   7.6147255e-02  -5.1952867e-02  -5.1952867e-02
   2.1177739e+00   7.4900648e-02   7.4900648e-02  -5.1089852e-02  -5.1089852e-02
   2.1419621e+00   7.3674537e-02   7.3674537e-02  -5.0243741e-02  -5.0243741e-02
   2.1661503e+00   7.2469267e-02   7.2469267e-02  -4.9434230e-02  -4.9434230e-02
   2.1903384e+00   7.1283483e-02   7.1283483e-02  -4.8630938e-02  -4.8630938e-02
   2.2145266e+00   7.0116726e-02   7.0116726e-02  -4.7829733e-02  -4.7829733e-02
   2.2387148e+00   6.8969104e-02   6.8969104e-02  -4.7042802e-02  -4.7042802e-02
   2.2683041e+00   6.7591276e-02   6.7591276e-02  -4.6113626e-02  -4.6113626e-02
   2.2978934e+00   6.6240745e-02   6.6240745e-02  -4.5196124e-02  -4.5196124e-02
   2.3274828e+00   6.4916713e-02   6.4916713e-02  -4.4282628e-02  -4.4282628e-02
   2.3570721e+00   6.3619263e-02   6.3619263e-02  -4.3391023e-02  -4.3391023e-02
   2.3907076e+00   6.2177028e-02   6.2177028e-02  -4.2433565e-02  -4.2433565e-02
   2.4243430e+00   6.0766888e-02   6.0766888e-02  -4.1479647e-02  -4.1479647e-02
   2.4579785e+00   5.9387310e-02   5.9387310e-02  -4.0505530e-02  -4.0505530e-02
   2.4916140e+00   5.8039490e-02   5.8039490e-02  -3.9567107e-02  -3.9567107e-02
   2.5220887e+00   5.6847064e-02   5.6847064e-02  -3.8803206e-02  -3.8803206e-02
   2.5525633e+00   5.5678068e-02   5.5678068e-02  -3.8022675e-02  -3.8022675e-02
   2.5830380e+00   5.4530763e-02   5.4530763e-02  -3.7189004e-02  -3.7189004e-02
   2.6135127e+00   5.3407704e-02   5.3407704e-02  -3.6391257e-02  -3.6391257e-02
   2.6379452e+00   5.2526140e-02   5.2526140e-02  -3.5825611e-02  -3.5825611e-02
   2.6623777e+00   5.1658467e-02   5.1658467e-02  -3.5249371e-02  -3.5249371e-02
   2.6868103e+00   5.0804047e-02   5.0804047e-02  -3.4650746e-02  -3.4650746e-02
   2.7112428e+00   4.9963874e-02   4.9963874e-02  -3.4065654e-02  -3.4065654e-02
   2.7338890e+00   4.9198370e-02   4.9198370e-02  -3.3556393e-02  -3.3556393e-02
   2.7565351e+00   4.8444369e-02   4.8444369e-02  -3.3048160e-02  -3.3048160e-02
   2.7791813e+00   4.7701602e-02   4.7701602e-02  -3.2538173e-02  -3.2538173e-02
   2.8018274e+00   4.6970235e-02   4.6970235e-02  -3.2036409e-02  -3.2036409e-02
   2.8284654e+00   4.6124623e-02   4.6124623e-02  -3.1465855e-02  -3.1465855e-02
   2.8551034e+00   4.5294110e-02   4.5294110e-02  -3.0901812e-02  -3.0901812e-02
   2.8817414e+00   4.4478318e-02   4.4478318e-02  -3.0341050e-02  -3.0341050e-02
   2.9083794e+00   4.3677260e-02   4.3677260e-02  -2.9791649e-02  -2.9791649e-02
   2.9409028e+00   4.2719232e-02   4.2719232e-02  -2.9148513e-02  -2.9148513e-02
   2.9734263e+00   4.1781986e-02   4.1781986e-02  -2.8512442e-02  -2.8512442e-02
   3.0059497e+00   4.0864763e-02   4.0864763e-02  -2.7874449e-02  -2.7874449e-02
   3.0384732e+00   3.9967833e-02   3.9967833e-02  -2.7255336e-02  -2.7255336e-02
   3.0716042e+00   3.9075604e-02   3.9075604e-02  -2.6674454e-02  -2.6674454e-02
   3.1047351e+00   3.8202667e-02   3.8202667e-02  -2.6087572e-02  -2.6087572e-02
   3.1378661e+00   3.7347762e-02   3.7347762e-02  -2.5470511e-02  -2.5470511e-02
   3.1709970e+00   3.6512430e-02   3.6512430e-02  -2.4880971e-02  -2.4880971e-02
   3.1981449e+00   3.5843553e-02   3.5843553e-02  -2.4456683e-02  -2.4456683e-02
   3.2252928e+00   3.5186289e-02   3.5186289e-02  -2.4020810e-02  -2.4020810e-02
   3.2524408e+00   3.4539846e-02   3.4539846e-02  -2.3556606e-02  -2.3556606e-02
   3.2795887e+00   3.3905509e-02   3.3905509e-02  -2.3108087e-02  -2.3108087e-02
   3.3021622e+00   3.3387898e-02   3.3387898e-02  -2.2769829e-02  -2.2769829e-02
   3.3247358e+00   3.2877932e-02   3.2877932e-02  -2.2428989e-02  -2.2428989e-02
   3.3473093e+00   3.2375389e-02   3.2375389e-02  -2.2082508e-02  -2.2082508e-02
   3.3698829e+00   3.1880539e-02   3.1880539e-02  -2.1741745e-02  -2.1741745e-02
   3.3938429e+00   3.1363865e-02   3.1363865e-02  -2.1394468e-02  -2.1394468e-02
   3.4178029e+00   3.0855469e-02   3.0855469e-02  -2.1049972e-02  -2.1049972e-02
   3.4417629e+00   3.0355165e-02   3.0355165e-02  -2.0706648e-02  -2.0706648e-02
   3.4657229e+00   2.9862987e-02   2.9862987e-02  -2.0369316e-02  -2.0369316e-02
   3.4955437e+00   2.9261771e-02   2.9261771e-02  -1.9963620e-02  -1.9963620e-02
   3.5253645e+00   2.8672565e-02   2.8672565e-02  -1.9563232e-02  -1.9563232e-02
   3.5551853e+00   2.8095020e-02   2.8095020e-02  -1.9164913e-02  -1.9164913e-02
   3.5850061e+00   2.7529158e-02   2.7529158e-02  -1.8776164e-02  -1.8776164e-02
   3.6191408e+00   2.6895934e-02   2.6895934e-02  -1.8356136e-02  -1.8356136e-02
   3.6532756e+00   2.6277003e-02   2.6277003e-02  -1.7937493e-02  -1.7937493e-02
   3.6874103e+00   2.5671662e-02   2.5671662e-02  -1.7509274e-02  -1.7509274e-02
   3.7215450e+00   2.5080473e-02   2.5080473e-02  -1.7097300e-02  -1.7097300e-02
   3.7456534e+00   2.4671703e-02   2.4671703e-02  -1.6828260e-02  -1.6828260e-02
   3.7697618e+00   2.4269416e-02   2.4269416e-02  -1.6558191e-02  -1.6558191e-02
   3.7938702e+00   2.3873401e-02   2.3873401e-02  -1.6284050e-02  -1.6284050e-02
   3.8179786e+00   2.3483876e-02   2.3483876e-02  -1.6015245e-02  -1.6015245e-02
   3.8420870e+00   2.3100951e-02   2.3100951e-02  -1.5758055e-02  -1.5758055e-02
   3.8661954e+00   2.2724197e-02   2.2724197e-02  -1.5502834e-02  -1.5502834e-02
   3.8903038e+00   2.2353469e-02   2.2353469e-02  -1.5248292e-02  -1.5248292e-02
   3.9144121e+00   2.1988800e-02   2.1988800e-02  -1.4998258e-02  -1.4998258e-02
   3.9439840e+00   2.1549775e-02   2.1549775e-02  -1.4702143e-02  -1.4702143e-02
   3.9735558e+00   2.1119444e-02   2.1119444e-02  -1.4409776e-02  -1.4409776e-02
   4.0031276e+00   2.0697554e-02   2.0697554e-02  -1.4118749e-02  -1.4118749e-02
   4.0326994e+00   2.0284128e-02   2.0284128e-02  -1.3834674e-02  -1.3834674e-02
   4.0664167e+00   1.9823184e-02   1.9823184e-02  -1.3528622e-02  -1.3528622e-02
   4.1001339e+00   1.9372525e-02   1.9372525e-02  -1.3223743e-02  -1.3223743e-02
   4.1338512e+00   1.8931658e-02   1.8931658e-02  -1.2912462e-02  -1.2912462e-02
   4.1675684e+00   1.8500964e-02   1.8500964e-02  -1.2612610e-02  -1.2612610e-02
   4.1919880e+00   1.8195559e-02   1.8195559e-02  -1.2411311e-02  -1.2411311e-02
   4.2164076e+00   1.7895065e-02   1.7895065e-02  -1.2209409e-02  -1.2209409e-02
   4.2408272e+00   1.7599322e-02   1.7599322e-02  -1.2004564e-02  -1.2004564e-02
   4.2652469e+00   1.7308488e-02   1.7308488e-02  -1.1803816e-02  -1.1803816e-02
   4.2896665e+00   1.7022648e-02   1.7022648e-02  -1.1611914e-02  -1.1611914e-02
   4.3140861e+00   1.6741472e-02   1.6741472e-02  -1.1421458e-02  -1.1421458e-02
   4.3385057e+00   1.6464846e-02   1.6464846e-02  -1.1231391e-02  -1.1231391e-02
   4.3629253e+00   1.6192802e-02   1.6192802e-02  -1.1044777e-02  -1.1044777e-02
   4.3924162e+00   1.5870380e-02   1.5870380e-02  -1.0827468e-02  -1.0827468e-02
   4.4219071e+00   1.5554322e-02   1.5554322e-02  -1.0612797e-02  -1.0612797e-02
   4.4513980e+00   1.5244440e-02   1.5244440e-02  -1.0398902e-02  -1.0398902e-02
   4.4808889e+00   1.4940760e-02   1.4940760e-02  -1.0190149e-02  -1.0190149e-02
   4.5141475e+00   1.4605806e-02   1.4605806e-02  -9.9677364e-03  -9.9677364e-03
   4.5474061e+00   1.4278225e-02   1.4278225e-02  -9.7461467e-03  -9.7461467e-03
   4.5806647e+00   1.3957667e-02   1.3957667e-02  -9.5200022e-03  -9.5200022e-03
   4.6139233e+00   1.3644404e-02   1.3644404e-02  -9.3019710e-03  -9.3019710e-03
   4.6442292e+00   1.3365594e-02   1.3365594e-02  -9.1227528e-03  -9.1227528e-03
   4.6745352e+00   1.3092245e-02   1.3092245e-02  -8.9400568e-03  -8.9400568e-03
   4.7048411e+00   1.2823970e-02   1.2823970e-02  -8.7458929e-03  -8.7458929e-03
   4.7351470e+00   1.2561324e-02   1.2561324e-02  -8.5597778e-03  -8.5597778e-03
   4.7597721e+00   1.2352348e-02   1.2352348e-02  -8.4252374e-03  -8.4252374e-03
   4.7843971e+00   1.2146699e-02   1.2146699e-02  -8.2884347e-03  -8.2884347e-03
   4.8090222e+00   1.1944227e-02   1.1944227e-02  -8.1466124e-03  -8.1466124e-03
   4.8336472e+00   1.1745157e-02   1.1745157e-02  -8.0080345e-03  -8.0080345e-03
   4.8565825e+00   1.1562928e-02   1.1562928e-02  -7.8867726e-03  -7.8867726e-03
   4.8795177e+00   1.1383472e-02   1.1383472e-02  -7.7657783e-03  -7.7657783e-03
   4.9024530e+00   1.1206723e-02   1.1206723e-02  -7.6443388e-03  -7.6443388e-03
   4.9253882e+00   1.1032722e-02   1.1032722e-02  -7.5249124e-03  -7.5249124e-03
   4.9521234e+00   1.0833382e-02   1.0833382e-02  -7.3904716e-03  -7.3904716e-03
   4.9788585e+00   1.0637613e-02   1.0637613e-02  -7.2575362e-03  -7.2575362e-03
   5.0055937e+00   1.0445325e-02   1.0445325e-02  -7.1253057e-03  -7.1253057e-03
   5.0323288e+00   1.0256523e-02   1.0256523e-02  -6.9957811e-03  -6.9957811e-03
   5.0646423e+00   1.0032992e-02   1.0032992e-02  -6.8457856e-03  -6.8457856e-03
   5.0969558e+00   9.8142779e-03   9.8142779e-03  -6.6973791e-03  -6.6973791e-03
   5.1292693e+00   9.6002034e-03   9.6002034e-03  -6.5484363e-03  -6.5484363e-03
   5.1615828e+00   9.3908353e-03   9.3908353e-03  -6.4038872e-03  -6.4038872e-03
   5.1944169e+00   9.1830486e-03   9.1830486e-03  -6.2684387e-03  -6.2684387e-03
   5.2272511e+00   8.9797181e-03   8.9797181e-03  -6.1317054e-03  -6.1317054e-03
   5.2600852e+00   8.7805600e-03   8.7805600e-03  -5.9882834e-03  -5.9882834e-03
   5.2929194e+00   8.5859167e-03   8.5859167e-03  -5.8510742e-03  -5.8510742e-03
   5.3200617e+00   8.4286492e-03   8.4286492e-03  -5.7509542e-03  -5.7509542e-03
   5.3472041e+00   8.2741190e-03   8.2741190e-03  -5.6483354e-03  -5.6483354e-03
   5.3743465e+00   8.1221465e-03   8.1221465e-03  -5.5394703e-03  -5.5394703e-03
   5.4014889e+00   7.9730166e-03   7.9730166e-03  -5.4342051e-03  -5.4342051e-03
   5.4242835e+00   7.8501112e-03   7.8501112e-03  -5.3537597e-03  -5.3537597e-03
   5.4470782e+00   7.7290412e-03   7.7290412e-03  -5.2727665e-03  -5.2727665e-03
   5.4698728e+00   7.6097524e-03   7.6097524e-03  -5.1904763e-03  -5.1904763e-03
   5.4926674e+00   7.4923084e-03   7.4923084e-03  -5.1095802e-03  -5.1095802e-03
   5.5168322e+00   7.3698544e-03   7.3698544e-03  -5.0272842e-03  -5.0272842e-03
   5.5409971e+00   7.2493790e-03   7.2493790e-03  -4.9456482e-03  -4.9456482e-03
   5.5651620e+00   7.1308366e-03   7.1308366e-03  -4.8642698e-03  -4.8642698e-03
   5.5893268e+00   7.0142362e-03   7.0142362e-03  -4.7843342e-03  -4.7843342e-03
   5.6191479e+00   6.8730227e-03   6.8730227e-03  -4.6890839e-03  -4.6890839e-03
   5.6489689e+00   6.7346291e-03   6.7346291e-03  -4.5950541e-03  -4.5950541e-03
   5.6787899e+00   6.5989726e-03   6.5989726e-03  -4.5014563e-03  -4.5014563e-03
   5.7086109e+00   6.4660607e-03   6.4660607e-03  -4.4101212e-03  -4.4101212e-03
   5.7424923e+00   6.3184205e-03   6.3184205e-03  -4.3122061e-03  -4.3122061e-03
   5.7763738e+00   6.1740875e-03   6.1740875e-03  -4.2145921e-03  -4.2145921e-03
   5.8102552e+00   6.0328997e-03   6.0328997e-03  -4.1147351e-03  -4.1147351e-03
   5.8441366e+00   5.8949879e-03   5.8949879e-03  -4.0186301e-03  -4.0186301e-03
   5.8683232e+00   5.7985999e-03   5.7985999e-03  -3.9551785e-03  -3.9551785e-03
   5.8925098e+00   5.7037456e-03   5.7037456e-03  -3.8914911e-03  -3.8914911e-03
   5.9166964e+00   5.6103752e-03   5.6103752e-03  -3.8268408e-03  -3.8268408e-03
   5.9408830e+00   5.5185400e-03   5.5185400e-03  -3.7634591e-03  -3.7634591e-03
   5.9650696e+00   5.4282663e-03   5.4282663e-03  -3.7028383e-03  -3.7028383e-03
   5.9892562e+00   5.3394517e-03   5.3394517e-03  -3.6426771e-03  -3.6426771e-03
   6.0134428e+00   5.2520619e-03   5.2520619e-03  -3.5826626e-03  -3.5826626e-03
   6.0376294e+00   5.1661052e-03   5.1661052e-03  -3.5237183e-03  -3.5237183e-03
   6.0671512e+00   5.0631329e-03   5.0631329e-03  -3.4542790e-03  -3.4542790e-03
   6.0966729e+00   4.9621960e-03   4.9621960e-03  -3.3857079e-03  -3.3857079e-03
   6.1261947e+00   4.8632351e-03   4.8632351e-03  -3.3174333e-03  -3.3174333e-03
   6.1557164e+00   4.7662564e-03   4.7662564e-03  -3.2507901e-03  -3.2507901e-03
   6.1892904e+00   4.6584008e-03   4.6584008e-03  -3.1791669e-03  -3.1791669e-03
   6.2228645e+00   4.5529415e-03   4.5529415e-03  -3.1078216e-03  -3.1078216e-03
   6.2564385e+00   4.4497649e-03   4.4497649e-03  -3.0350024e-03  -3.0350024e-03
   6.2900125e+00   4.3489586e-03   4.3489586e-03  -2.9648332e-03  -2.9648332e-03
   6.3205173e+00   4.2595200e-03   4.2595200e-03  -2.9074936e-03  -2.9074936e-03
   6.3510221e+00   4.1718416e-03   4.1718416e-03  -2.8489353e-03  -2.8489353e-03
   6.3815268e+00   4.0857936e-03   4.0857936e-03  -2.7864447e-03  -2.7864447e-03
   6.4120316e+00   4.0015654e-03   4.0015654e-03  -2.7266379e-03  -2.7266379e-03
   6.4365333e+00   3.9353285e-03   3.9353285e-03  -2.6841282e-03  -2.6841282e-03
   6.4610350e+00   3.8701385e-03   3.8701385e-03  -2.6408266e-03  -2.6408266e-03
   6.4855368e+00   3.8059470e-03   3.8059470e-03  -2.5958370e-03  -2.5958370e-03
   6.5100385e+00   3.7428290e-03   3.7428290e-03  -2.5518734e-03  -2.5518734e-03
   6.5327144e+00   3.6854101e-03   3.6854101e-03  -2.5136826e-03  -2.5136826e-03
   6.5553903e+00   3.6288550e-03   3.6288550e-03  -2.4755648e-03  -2.4755648e-03
   6.5780662e+00   3.5731434e-03   3.5731434e-03  -2.4373080e-03  -2.4373080e-03
   6.6007421e+00   3.5182880e-03   3.5182880e-03  -2.3996701e-03  -2.3996701e-03
   6.6273415e+00   3.4550387e-03   3.4550387e-03  -2.3569984e-03  -2.3569984e-03
   6.6539410e+00   3.3929171e-03   3.3929171e-03  -2.3148104e-03  -2.3148104e-03
   6.6805404e+00   3.3318949e-03   3.3318949e-03  -2.2728639e-03  -2.2728639e-03
   6.7071398e+00   3.2719732e-03   3.2719732e-03  -2.2317661e-03  -2.2317661e-03
   6.7395926e+00   3.2003590e-03   3.2003590e-03  -2.1836868e-03  -2.1836868e-03
   6.7720454e+00   3.1302949e-03   3.1302949e-03  -2.1361366e-03  -2.1361366e-03
   6.8044982e+00   3.0617248e-03   3.0617248e-03  -2.0884495e-03  -2.0884495e-03
   6.8369510e+00   2.9946683e-03   2.9946683e-03  -2.0421672e-03  -2.0421672e-03
   6.8700721e+00   2.9278352e-03   2.9278352e-03  -1.9986317e-03  -1.9986317e-03
   6.9031932e+00   2.8624473e-03   2.8624473e-03  -1.9546636e-03  -1.9546636e-03
   6.9363142e+00   2.7984110e-03   2.7984110e-03  -1.9084736e-03  -1.9084736e-03
   6.9694353e+00   2.7358399e-03   2.7358399e-03  -1.8643313e-03  -1.8643313e-03
   6.9966416e+00   2.6856143e-03   2.6856143e-03  -1.8324555e-03  -1.8324555e-03
   7.0238479e+00   2.6362628e-03   2.6362628e-03  -1.7997189e-03  -1.7997189e-03
   7.0510543e+00   2.5877260e-03   2.5877260e-03  -1.7648627e-03  -1.7648627e-03
   7.0782606e+00   2.5401002e-03   2.5401002e-03  -1.7311885e-03  -1.7311885e-03
   7.1008821e+00   2.5012407e-03   2.5012407e-03  -1.7057976e-03  -1.7057976e-03
   7.1235036e+00   2.4629562e-03   2.4629562e-03  -1.6802106e-03  -1.6802106e-03
   7.1461252e+00   2.4252300e-03   2.4252300e-03  -1.6541936e-03  -1.6541936e-03
   7.1687467e+00   2.3880827e-03   2.3880827e-03  -1.6286089e-03  -1.6286089e-03
   7.1926966e+00   2.3493963e-03   2.3493963e-03  -1.6026099e-03  -1.6026099e-03
   7.2166466e+00   2.3113294e-03   2.3113294e-03  -1.5768169e-03  -1.5768169e-03
   7.2405965e+00   2.2738681e-03   2.2738681e-03  -1.5511088e-03  -1.5511088e-03
   7.2645465e+00   2.2370149e-03   2.2370149e-03  -1.5258494e-03  -1.5258494e-03
   7.2943107e+00   2.1920629e-03   2.1920629e-03  -1.4955166e-03  -1.4955166e-03
   7.3240749e+00   2.1480072e-03   2.1480072e-03  -1.4655794e-03  -1.4655794e-03
   7.3538391e+00   2.1048217e-03   2.1048217e-03  -1.4357966e-03  -1.4357966e-03
   7.3836032e+00   2.0625081e-03   2.0625081e-03  -1.4067275e-03  -1.4067275e-03
   7.4176970e+00   2.0151225e-03   2.0151225e-03  -1.3752875e-03  -1.3752875e-03
   7.4517907e+00   1.9688054e-03   1.9688054e-03  -1.3439567e-03  -1.3439567e-03
   7.4858844e+00   1.9235046e-03   1.9235046e-03  -1.3119234e-03  -1.3119234e-03
   7.5199781e+00   1.8792613e-03   1.8792613e-03  -1.2810989e-03  -1.2810989e-03
   7.5441400e+00   1.8485648e-03   1.8485648e-03  -1.2608894e-03  -1.2608894e-03
   7.5683019e+00   1.8183563e-03   1.8183563e-03  -1.2406060e-03  -1.2406060e-03
   7.5924638e+00   1.7886200e-03   1.7886200e-03  -1.2200193e-03  -1.2200193e-03
   7.6166258e+00   1.7593721e-03   1.7593721e-03  -1.1998352e-03  -1.1998352e-03
   7.6407877e+00   1.7306209e-03   1.7306209e-03  -1.1805255e-03  -1.1805255e-03
   7.6649496e+00   1.7023339e-03   1.7023339e-03  -1.1613635e-03  -1.1613635e-03
   7.6891115e+00   1.6745004e-03   1.6745004e-03  -1.1422509e-03  -1.1422509e-03
   7.7132734e+00   1.6471229e-03   1.6471229e-03  -1.1234782e-03  -1.1234782e-03
   7.7428385e+00   1.6142442e-03   1.6142442e-03  -1.1013046e-03  -1.1013046e-03
   7.7724036e+00   1.5820164e-03   1.5820164e-03  -1.0794100e-03  -1.0794100e-03
   7.8019687e+00   1.5504204e-03   1.5504204e-03  -1.0576123e-03  -1.0576123e-03
   7.8315337e+00   1.5194583e-03   1.5194583e-03  -1.0363359e-03  -1.0363359e-03
   7.8651788e+00   1.4850027e-03   1.4850027e-03  -1.0134589e-03  -1.0134589e-03
   7.8988239e+00   1.4513142e-03   1.4513142e-03  -9.9066863e-04  -9.9066863e-04
   7.9324689e+00   1.4183561e-03   1.4183561e-03  -9.6740035e-04  -9.6740035e-04
   7.9661140e+00   1.3861569e-03   1.3861569e-03  -9.4498359e-04  -9.4498359e-04
   7.9966227e+00   1.3576467e-03   1.3576467e-03  -9.2671901e-04  -9.2671901e-04
   8.0271315e+00   1.3296973e-03   1.3296973e-03  -9.0805682e-04  -9.0805682e-04
   8.0576402e+00   1.3022671e-03   1.3022671e-03  -8.8812192e-04  -8.8812192e-04
   8.0881490e+00   1.2754172e-03   1.2754172e-03  -8.6904822e-04  -8.6904822e-04
   8.1128745e+00   1.2541152e-03   1.2541152e-03  -8.5540224e-04  -8.5540224e-04
   8.1376001e+00   1.2331524e-03   1.2331524e-03  -8.4148538e-04  -8.4148538e-04
   8.1623257e+00   1.2125125e-03   1.2125125e-03  -8.2698704e-04  -8.2698704e-04
   8.1870513e+00   1.1922212e-03   1.1922212e-03  -8.1283243e-04  -8.1283243e-04
   8.2102847e+00   1.1734863e-03   1.1734863e-03  -8.0040318e-04  -8.0040318e-04
   8.2335181e+00   1.1550395e-03   1.1550395e-03  -7.8798138e-04  -7.8798138e-04
   8.2567514e+00   1.1368734e-03   1.1368734e-03  -7.7547839e-04  -7.7547839e-04
   8.2799848e+00   1.1189936e-03   1.1189936e-03  -7.6319071e-04  -7.6319071e-04
   8.3072767e+00   1.0983597e-03   1.0983597e-03  -7.4931155e-04  -7.4931155e-04
   8.3345686e+00   1.0781024e-03   1.0781024e-03  -7.3556883e-04  -7.3556883e-04
   8.3618605e+00   1.0582110e-03   1.0582110e-03  -7.2185373e-04  -7.2185373e-04
   8.3891524e+00   1.0386881e-03   1.0386881e-03  -7.0843703e-04  -7.0843703e-04
   8.4221087e+00   1.0156094e-03   1.0156094e-03  -6.9306052e-04  -6.9306052e-04
   8.4550650e+00   9.9303537e-04   9.9303537e-04  -6.7777558e-04  -6.7777558e-04
   8.4880212e+00   9.7094374e-04   9.7094374e-04  -6.6226150e-04  -6.6226150e-04
   8.5209775e+00   9.4934934e-04   9.4934934e-04  -6.4727119e-04  -6.4727119e-04
   8.5541312e+00   9.2815382e-04   9.2815382e-04  -6.3381362e-04  -6.3381362e-04
   8.5872849e+00   9.0740895e-04   9.0740895e-04  -6.1997234e-04  -6.1997234e-04
   8.6204386e+00   8.8707472e-04   8.8707472e-04  -6.0487840e-04  -6.0487840e-04
   8.6535923e+00   8.6721213e-04   8.6721213e-04  -5.9061803e-04  -5.9061803e-04
   8.6808503e+00   8.5127575e-04   8.5127575e-04  -5.8091869e-04  -5.8091869e-04
   8.7081083e+00   8.3560870e-04   8.3560870e-04  -5.7068658e-04  -5.7068658e-04
   8.7353664e+00   8.2018453e-04   8.2018453e-04  -5.5930140e-04  -5.5930140e-04
   8.7626244e+00   8.0505368e-04   8.0505368e-04  -5.4839449e-04  -5.4839449e-04
   8.7856738e+00   7.9251384e-04   7.9251384e-04  -5.4041665e-04  -5.4041665e-04
   8.8087233e+00   7.8015917e-04   7.8015917e-04  -5.3225682e-04  -5.3225682e-04
   8.8317727e+00   7.6798209e-04   7.6798209e-04  -5.2377964e-04  -5.2377964e-04
   8.8548222e+00   7.5599589e-04   7.5599589e-04  -5.1546134e-04  -5.1546134e-04
   8.8794728e+00   7.4339707e-04   7.4339707e-04  -5.0709443e-04  -5.0709443e-04
   8.9041234e+00   7.3100398e-04   7.3100398e-04  -4.9873903e-04  -4.9873903e-04
   8.9287739e+00   7.1881047e-04   7.1881047e-04  -4.9031518e-04  -4.9031518e-04
   8.9534245e+00   7.0682115e-04   7.0682115e-04  -4.8205709e-04  -4.8205709e-04
   8.9838713e+00   6.9229970e-04   6.9229970e-04  -4.7237943e-04  -4.7237943e-04
   9.0143180e+00   6.7807166e-04   6.7807166e-04  -4.6275156e-04  -4.6275156e-04
   9.0447647e+00   6.6412522e-04   6.6412522e-04  -4.5300282e-04  -4.5300282e-04
   9.0752114e+00   6.5046840e-04   6.5046840e-04  -4.4354078e-04  -4.4354078e-04
   9.1095211e+00   6.3544349e-04   6.3544349e-04  -4.3394703e-04  -4.3394703e-04
   9.1438309e+00   6.2075060e-04   6.2075060e-04  -4.2411927e-04  -4.2411927e-04
   9.1781406e+00   6.0636144e-04   6.0636144e-04  -4.1345838e-04  -4.1345838e-04
   9.2124503e+00   5.9231728e-04   5.9231728e-04  -4.0339950e-04  -4.0339950e-04
   9.2368427e+00   5.8256183e-04   5.8256183e-04  -3.9730465e-04  -3.9730465e-04
   9.2612352e+00   5.7295672e-04   5.7295672e-04  -3.9099824e-04  -3.9099824e-04
   9.2856277e+00   5.6349313e-04   5.6349313e-04  -3.8429781e-04  -3.8429781e-04
   9.3100201e+00   5.5418763e-04   5.5418763e-04  -3.7776401e-04  -3.7776401e-04
   9.3344126e+00   5.4505060e-04   5.4505060e-04  -3.7177544e-04  -3.7177544e-04
   9.3588051e+00   5.3605971e-04   5.3605971e-04  -3.6574943e-04  -3.6574943e-04
   9.3831975e+00   5.2720978e-04   5.2720978e-04  -3.5960542e-04  -3.5960542e-04
   9.4075900e+00   5.1850672e-04   5.1850672e-04  -3.5358728e-04  -3.5358728e-04
   9.4374762e+00   5.0805019e-04   5.0805019e-04  -3.4667451e-04  -3.4667451e-04
   9.4673624e+00   4.9779983e-04   4.9779983e-04  -3.3975900e-04  -3.3975900e-04
   9.4972486e+00   4.8774615e-04   4.8774615e-04  -3.3268437e-04  -3.3268437e-04
   9.5271347e+00   4.7789801e-04   4.7789801e-04  -3.2583012e-04  -3.2583012e-04
   9.5612442e+00   4.6692685e-04   4.6692685e-04  -3.1893898e-04  -3.1893898e-04
   9.5953537e+00   4.5619401e-04   4.5619401e-04  -3.1179517e-04  -3.1179517e-04
   9.6294632e+00   4.4567550e-04   4.4567550e-04  -3.0386222e-04  -3.0386222e-04
   9.6635727e+00   4.3540972e-04   4.3540972e-04  -2.9642842e-04  -2.9642842e-04
   9.6945656e+00   4.2634287e-04   4.2634287e-04  -2.9146531e-04  -2.9146531e-04
   9.7255584e+00   4.1743823e-04   4.1743823e-04  -2.8580031e-04  -2.8580031e-04
   9.7565513e+00   4.0866020e-04   4.0866020e-04  -2.7850417e-04  -2.7850417e-04
   9.7875441e+00   4.0008257e-04   4.0008257e-04  -2.7185222e-04  -2.7185222e-04
   9.8123991e+00   3.9338882e-04   3.9338882e-04  -2.6823955e-04  -2.6823955e-04
   9.8372540e+00   3.8678921e-04   3.8678921e-04  -2.6414801e-04  -2.6414801e-04
   9.8621089e+00   3.8027027e-04   3.8027027e-04  -2.5923756e-04  -2.5923756e-04
   9.8869639e+00   3.7386483e-04   3.7386483e-04  -2.5452398e-04  -2.5452398e-04
   9.9099082e+00   3.6807131e-04   3.6807131e-04  -2.5094329e-04  -2.5094329e-04
   9.9328525e+00   3.6236105e-04   3.6236105e-04  -2.4722151e-04  -2.4722151e-04
   9.9557968e+00   3.5672981e-04   3.5672981e-04  -2.4327435e-04  -2.4327435e-04
   9.9787411e+00   3.5118656e-04   3.5118656e-04  -2.3940417e-04  -2.3940417e-04
   9.9840558e+00   3.4991643e-04   3.4991643e-04  -2.3856195e-04  -2.3856195e-04
   9.9893705e+00   3.4865078e-04   3.4865078e-04  -2.3771928e-04  -2.3771928e-04
   9.9946853e+00   3.4738961e-04   3.4738961e-04  -2.3687667e-04  -2.3687667e-04
   1.0000000e+01   3.4613291e-04   3.4613291e-04  -2.3603455e-04  -2.3603455e-04


==> data/X.dat <==
Data1,0.0191616219309367,0.232479253764362,0.553706747585475,0.792160860695276,0.98579644407116,0.465836735297321,0.641576759873629,2.5063579026635,2.17479225065643,2.04052924058783,2.63948312433297,2.84471532918049,2.92860325674213
Data2,0.0146341825910971,0.263626790724153,0.668661341485233,1.03008161521402,2.17856426053154,0.548327934040323,0.788994748930143,2.596062256607,2.30657288862311,2.42321801093409,2.27909094893338,2.34281037124906,2.33813328892874
Data3,0.00813341132211469,0.417161947719158,0.741664486285246,1.01697427921046,1.70925424866774,0.647493950241112,0.835835022329379,2.17304338008136,,,,,
Data4,0.00562507652656976,0.348017410090036,0.695169243053045,1.10145419409596,1.3653294285738,0.576879667964114,0.813458818141975,2.70369544919847,2.72404211161829,,,,
Data5,0.0213669609077869,0.339155799186931,0.702779965292245,1.02598520860987,1.48448441415983,0.594947748012844,0.810612182571645,,,,,,


==> data/error_by_iteration_f_both_methods.dat <==
SINDYc,0.0893467966511707,0.404316381776358,0.434604685168255,0.995380471599766,1.85534044611749,0.405259677526727,0.463949692809783,12.2983074828508,7.09518744914054,8.6689463251931,10.2061406616731,11.7931877745066,9.15725555227723,4.54618260856948,2.10557792935955,4.02597536447019,2.06081448213952,9.77771992855821,6.96849130727756,3.27615694760984,17.1930924281634,2.8877381841571,9.43746638850969,9.97259220757092,13.5334627189515,13.2920629890552,8.30498745236814,8.17193000249564,9.80318234620417,9.43543165495273,4.58687840155219,9.33813781773202,3.75942810798625,13.3275556087648,2.38738680836178,10.4274934197016,50.8512440122441,12.3854031339247,6.08993920472505,11.7940929570791,13.4024609017198,12.0712067266015,10.002050069736,8.0761253141697,3.62910834033902,3.66527781224745,7.08590515598749,8.88290439155008,2.88846471471082,13.2249242839103,10.4950680914086,6.79223360903887,12.2943195165158,6.84326878506365,33.2352930764311,10.2939192976973,5.24244190380014,3.07049021949155,13.7108886601212,5.44979569376713,3.57399160343152,7.95376837327657,3.65839867156471,8.72968621693865,8.9055717635856,2.72657173544073,13.2332217742196,1.94132821463354,3.45893320392967,4.16044442095823,2.68959440671051,2.8225826771225,6.01606702121963,18.3999505927071,11.3408590421581,14.0088430979039,5.04421144749463,8.5130628535522,9.69984896251327,2.22036208518631,8.10059679073598,3.38899844042636,5.81512317519268,36.9800484637417,2.43748281540596,7.71831930178037,402.423873893122,7.72326950273716,10.036470904722,10.137213322471,10.0543171107017,35.6036963435862,6.70399221586738,3.38304303572946,9.12510186635036,9.7462210517404,8.40618226367651,5.45344863958022,7.41918583578254,4.04534150229902,13.2087470919065,8.34267631218145,9.00868569218196,10.5033270799989,9.76752439810666,9.65130978376762,12.2768285576076,2.99238856259177,2.49135007016792,11.7449753976004,2.03735413431917,13.3239155809436,12.7644554625642,14.4132507727841,4.60497908930418,9.54179933546045,3.82520333958423,3.88348821507532,2.37376806080071,13.5525486160404,10.4555371943018,9.45976125040293,2.49430087286726,3.0212147949748,9.86722103460026,4.70796317296635,6.68321973445806,3.40707330446134,19.2103347800455,2.79907933508783,7.44770464692231,4.61819162468828,14.4073115830121,8.63080641036326,2.99819419999764,7.83047300632447,7.86310416653634,9.69462687486891,3.39685699521292,4.87450322513478,10.1940454265776,7.31069556219888,11.7559161764598,2.92245109188589,9.41489160911572,3.50875176193233,8.34105541034457,5.31113143178499,11.7439761746788,9.50044560708816,10.3038961396991,16.9166326616676,4.37996720830689,4.35646479217995,2.77948422534633,11.8425627225603,7.03784532385016,4.8795477065199,2.90976221955998,5.02683117561732,3.76953284768026,13.326279750094,10.2353333954748,12.1245149887102,3.62028952130631,9.48929229186606,3.38082095269123,2.97065258854876,1.9978381983402,5.86985539177617,11.0438057949212,2.95387932000298,11.0226763531321,3.44679159571051,2.18128609891883,3.30579477720056,7.77140902290049,4.64245687525505,2.49811051520094,4.76916573694652,7.41609651066274,10.1816740129651,9.58359113443628,5.52785425669094,2.23739729045453,13.6397188710899,8.60486701466798,3.90807648085331,10.6605224073576,8.3264802630957,8.91103718529288,5.12648995851629,8.16558184206212,20.1344340978965,13.1734983561639,12.4382500666933,7.47616908525039,2.55841251621682,11.0282088432443,14.1531218104376,12.0516506820162,10.1426610813548,14.18365067333,14.1427380085835,7.71140280326811,1.88699296691088,10.2073273185721,6.3718218482832,3.76627908484347,13.8617207802477,5.53283755057824,3.22807284973158,1.95942274404189,13.4342264303782,12.3568914904294,1.90228093490287,8.78453486820668
COKR,0.568440410963131,0.908851461797445,1.02819784276485,1.13901728863367,1.47991522090133,1.01677062520313,1.03962506032656,1.52404188120446,1.48563630872281,1.5803073713151,1.57192933928179,1.52615052837352,1.5959973158031,1.63917754152915,1.58495633583091,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data/error_by_iteration_g_both_methods.dat <==
SINDYc,0.654456767017248,0.88890724155677,1.0551809755449,1.1600605565496,1.56668766104343,1.04171882103833,1.06864313005148,2.10179451004484,1.61208711641356,2.31671724633817,2.09887412338161,1.62533763439323,1.64890294520798,1.92996348116059,2.1911823202673,2.20121550213888,1.895460105504,1.94946197596775,1.58458745055052,2.33952288499439,2.21552891083718,2.57945627482939,1.74963797200028,1.89611616751865,1.5702784800093,1.8090773699366,1.92711684557997,1.68721632931404,1.60996485812234,2.00887274289813,1.63150102576736,2.23895582354008,1.5873601046457,1.65691171999466,1.72628998734221,1.88767582965512,1.92049910395789,1.63324019572941,1.70885221971259,2.06847953389896,2.2440751413777,1.62264489324484,1.91880664685605,1.68456532357587,1.70429185985313,2.54049972797326,1.85365268563692,2.18500284155745,1.99146831904391,2.31605665430213,2.54031070299214,1.77270209960485,1.84412573391676,1.83571112486065,2.15874683675326,2.45124709295973,1.68376619853871,2.29104139947377,2.20035681137841,2.21496180396571,2.00003818088534,2.32434225280862,2.32534919838118,1.59976241183713,1.75942230060281,1.66504982666128,1.90504495329347,1.88094470481399,1.86049921554502,1.96428423809324,2.00499513285151,1.79133408894607,1.91826740800181,1.62852343664591,2.08169610941341,1.93836817474341,2.026069523747,2.4796670779742,2.29772395607031,1.75556601426962,1.62075130421754,1.57551349553205,2.20016177703813,2.32756792394964,2.09804813204222,1.95921897295371,2.04754347074464,2.03793478821745,2.37243655591411,1.82113718354449,2.0045265762029,1.68230497103815,2.18438679282688,2.03359250689221,1.91061916981567,1.92657309401327,2.15601201990578,1.82764097885348,2.05783132027099,2.21768208652552,2.10483538973344,2.32203969651455,2.2074665702266,1.76173560764747,2.00959613991604,1.74607840564969,2.19560086924839,1.77085677471575,2.27527178208854,2.12137531666636,1.91839619664711
COKR,0.102442880088692,0.295242431524769,0.431601412123287,0.588582022732459,1.02810116700831,0.417037758716218,0.446165065530355,1.05378471187444,1.05735184714994,1.15913837353297,1.0689293031558,1.19787647474142,1.03134056789981,1.04233073823653,1.32012315001059,1.02899745009472,1.1799946530762,1.82186231321852,1.13690255976085,1.16011031712604,1.17177919378259,1.07489289096909,1.53590967289854,1.21065845064186,1.06964194513928,1.16984570384892,1.02992417436685,1.63564913146493,1.03996586023646,1.08964717637646,1.05856703236322,1.04328553550603,1.04524620443992,1.03274718960367,1.10403040431471,1.05784080391898,1.35446147212444,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

